Communications-Aware NMPC for Multi-Rotor Aerial Relay Networks Under Jamming Interference

Multi-Rotor Aerial Vehicles (MRAVs) are increasingly used in communication-dependent missions where connectivity loss directly compromises task execution. Existing anti-jamming strategies often decouple motion from communication, overlooking that link quality depends on vehicle attitude and antenna orientation. In coplanar platforms, ``tilt-to-translate'' maneuvers can inadvertently align antenna nulls with communication partners, causing severe degradation under interference. This paper presents a modular communications-aware control approach combining a high-level $\max$-$\min$ trajectory generator with an actuator-level Nonlinear Model Predictive Controller (NMPC). The trajectory layer optimizes the \emph{weakest link}---the link with the lower instantaneous Signal-to-Interference-plus-Noise Ratio, which bottlenecks the harmonic-mean end-to-end capacity---while the NMPC enforces vehicle dynamics, actuator limits, and antenna-alignment constraints. Antenna directionality is handled geometrically, avoiding explicit radiation-pattern parametrization. The method is evaluated in a relay scenario with an active jammer and compared across coplanar and tilted-propeller architectures. Results show a near two-order-of-magnitude increase in minimum end-to-end capacity, markedly reducing outage events, with moderate average-capacity gains. Tilted platforms preserve feasibility and link quality, whereas coplanar vehicles show recurrent degradation. These findings indicate that full actuation is a key enabler of reliable communications-aware operation under adversarial directional constraints.

==> matlabPlots/constraints/acc_scope_x.txt <==
0.000000 0.000000
0.200000 -0.019652
0.400000 -0.022933
0.600000 0.030454
0.800000 0.028705
1.000000 -0.004034
1.200000 -0.000283
1.400000 -0.003144
1.600000 0.002778
1.800000 0.009531
2.000000 0.005223
2.200000 -0.002832
2.400000 -0.003574
2.600000 -0.013559
2.800000 -0.006468
3.000000 0.004494
3.200000 -0.000086
3.400000 0.000910
3.600000 0.003616
3.800000 0.005875
4.000000 0.004457
4.200000 -0.001322
4.400000 -0.006315
4.600000 -0.001899
4.800000 0.001160
5.000000 0.002191
5.200000 -0.003262
5.400000 -0.008636
5.600000 0.025901
5.800000 0.082301
6.000000 0.057336
6.200000 -0.014432
6.400000 -0.094155
6.600000 -0.146386
6.800000 -0.120854
7.000000 -0.082439
7.200000 -0.059016
7.400000 -0.038541
7.600000 -0.038300
7.800000 -0.045718
8.000000 -0.050081
8.200000 -0.064421
8.400000 -0.101541
8.600000 -0.069395
8.800000 -0.078953
9.000000 -0.088282
9.200000 -0.071909
9.400000 -0.086781
9.600000 -0.069334
9.800000 -0.052290
10.000000 -0.051674
10.200000 -0.049336
10.400000 -0.044801
10.600000 -0.021028
10.800000 -0.001228
11.000000 -0.030961
11.200000 -0.000810
11.400000 -0.005646
11.600000 0.000173
11.800000 0.009562
12.000000 0.003863
12.200000 0.003212
12.400000 0.003132
12.600000 -0.012053
12.800000 -0.011169
13.000000 -0.001296
13.200000 0.000822
13.400000 0.015542
13.600000 0.009522
13.800000 0.002045
14.000000 -0.017614
14.200000 -0.035241
14.400000 -0.035123
14.600000 -0.014913
14.800000 -0.039063
15.000000 -0.011458
15.200000 -0.010823
15.400000 -0.009760
15.600000 -0.005395
15.800000 -0.006258
16.000000 -0.001183
16.200000 0.011118
16.400000 -0.002723
16.600000 0.015196
16.800000 0.013016
17.000000 0.007986
17.200000 0.006505
17.400000 0.006390
17.600000 0.002703
17.800000 0.007081
18.000000 0.008253
18.200000 0.009239
18.400000 0.014147
18.600000 -0.002998
18.800000 0.004636
19.000000 0.032571
19.200000 0.034800
19.400000 0.032479
19.600000 0.021679
19.800000 0.031165
20.000000 0.040380
20.200000 0.042581
20.400000 0.030224
20.600000 0.041829
20.800000 0.035092
21.000000 0.028445
21.200000 0.036358
21.400000 0.051765
21.600000 0.041179
21.800000 0.022450
22.000000 0.013870
22.200000 -0.003875
22.400000 0.007537
22.600000 0.015235
22.800000 0.015038
23.000000 0.027828
23.200000 0.010903
23.400000 0.004497
23.600000 -0.001149
23.800000 0.004886
24.000000 0.009405
24.200000 0.016636
24.400000 0.025204
24.600000 0.025767
24.800000 0.030622
25.000000 0.041265
25.200000 0.036889
25.400000 0.042064
25.600000 0.047907
25.800000 0.042646
26.000000 0.035104
26.200000 0.048930
26.400000 0.051875
26.600000 0.050596
26.800000 0.039279
27.000000 0.029180
27.200000 0.032936
27.400000 0.028332
27.600000 0.021079
27.800000 0.019088
28.000000 0.028731
28.200000 0.036196
28.400000 0.019207
28.600000 0.012019
28.800000 0.014798
29.000000 0.015241
29.200000 0.014277
29.400000 0.024300
29.600000 0.010431
29.800000 -0.002223
30.000000 -0.012783
30.200000 -0.019179
30.400000 -0.006715
30.600000 0.007020
30.800000 0.013932
31.000000 0.006591
31.200000 0.001470
31.400000 -0.003680
31.600000 -0.006826
31.800000 -0.001858
32.000000 0.020659
32.200000 0.024839
32.400000 0.016101
32.600000 0.000667
32.800000 -0.007340
33.000000 -0.012439
33.200000 0.008869
33.400000 0.013537
33.600000 0.007295
33.800000 0.000481
34.000000 -0.003418
34.200000 -0.004008
34.400000 -0.001552
34.600000 -0.004495
34.800000 0.011521
35.000000 0.012870
35.200000 0.009115
35.400000 0.004271
35.600000 -0.004093
35.800000 -0.002579
36.000000 -0.003229
36.200000 -0.009468
36.400000 -0.010438
36.600000 0.000085
36.800000 0.011826
37.000000 0.005810
37.200000 -0.005913
37.400000 -0.011347
37.600000 -0.008424
37.800000 -0.008163
38.000000 -0.004223
38.200000 -0.004948
38.400000 -0.000253
38.600000 0.002477
38.800000 0.004868
39.000000 0.006953
39.200000 0.005819
39.400000 -0.000836
39.600000 0.000945
39.800000 -0.004261
40.000000 -0.002179
40.200000 -0.003531
40.400000 0.001348
40.600000 0.009274
40.800000 0.006436
41.000000 0.005594
41.200000 -0.007481
41.400000 -0.006666
41.600000 -0.002868
41.800000 0.001329
42.000000 0.005360
42.200000 0.000051
42.400000 -0.001357
42.600000 -0.004164
42.800000 -0.001170
43.000000 -0.006785
43.200000 -0.007230
43.400000 -0.011553
43.600000 -0.009970
43.800000 -0.004997
44.000000 -0.004658
44.200000 -0.005332
44.400000 -0.011276
44.600000 -0.008016
44.800000 -0.014820
45.000000 -0.005399
45.200000 -0.005589
45.400000 -0.008569
45.600000 -0.009546
45.800000 -0.008081
46.000000 -0.017446
46.200000 -0.012323
46.400000 -0.008126
46.600000 -0.008671
46.800000 -0.003374
47.000000 -0.101683


==> matlabPlots/constraints/acc_scope_y.txt <==
0.000000 -0.000000
0.200000 -0.046358
0.400000 -0.043442
0.600000 0.026444
0.800000 0.016719
1.000000 0.000163
1.200000 0.026481
1.400000 0.004269
1.600000 -0.006131
1.800000 0.006462
2.000000 0.001045
2.200000 -0.004879
2.400000 -0.006088
2.600000 -0.005242
2.800000 0.001775
3.000000 0.005251
3.200000 0.001129
3.400000 -0.002123
3.600000 -0.004644
3.800000 -0.000918
4.000000 0.000729
4.200000 -0.002286
4.400000 -0.000238
4.600000 -0.006331
4.800000 -0.006946
5.000000 -0.002674
5.200000 -0.001956
5.400000 0.002032
5.600000 0.030649
5.800000 0.144192
6.000000 0.260003
6.200000 0.279608
6.400000 0.164138
6.600000 -0.017988
6.800000 -0.193842
7.000000 -0.261640
7.200000 -0.251631
7.400000 -0.177602
7.600000 -0.084563
7.800000 0.007135
8.000000 0.031750
8.200000 0.046510
8.400000 0.043758
8.600000 0.004944
8.800000 -0.031050
9.000000 -0.037038
9.200000 -0.028595
9.400000 -0.015272
9.600000 -0.018099
9.800000 -0.016525
10.000000 -0.008702
10.200000 0.003585
10.400000 0.024216
10.600000 0.003442
10.800000 0.003847
11.000000 -0.005926
11.200000 -0.001227
11.400000 0.023872
11.600000 -0.003962
11.800000 0.000921
12.000000 -0.003927
12.200000 -0.023613
12.400000 -0.019475
12.600000 -0.010551
12.800000 -0.027138
13.000000 -0.020341
13.200000 -0.024401
13.400000 -0.041480
13.600000 -0.037942
13.800000 -0.042157
14.000000 -0.042100
14.200000 -0.031824
14.400000 -0.027189
14.600000 -0.016008
14.800000 -0.007792
15.000000 -0.021582
15.200000 -0.022534
15.400000 -0.025113
15.600000 -0.017443
15.800000 -0.024642
16.000000 -0.013409
16.200000 -0.007821
16.400000 -0.013046
16.600000 -0.009241
16.800000 0.000406
17.000000 -0.011087
17.200000 -0.005924
17.400000 -0.011237
17.600000 -0.016193
17.800000 -0.006734
18.000000 -0.016203
18.200000 -0.008724
18.400000 -0.009960
18.600000 -0.014161
18.800000 -0.010277
19.000000 -0.014617
19.200000 -0.007935
19.400000 -0.007337
19.600000 -0.007142
19.800000 -0.016714
20.000000 -0.019974
20.200000 -0.026489
20.400000 -0.024189
20.600000 -0.027116
20.800000 -0.035723
21.000000 -0.021024
21.200000 -0.011699
21.400000 -0.008496
21.600000 -0.024436
21.800000 -0.005030
22.000000 -0.014208
22.200000 -0.021663
22.400000 -0.005240
22.600000 -0.015199
22.800000 -0.021546
23.000000 0.007523
23.200000 -0.007009
23.400000 -0.002187
23.600000 -0.016697
23.800000 -0.008750
24.000000 0.003003
24.200000 -0.003097
24.400000 -0.008214
24.600000 0.003704
24.800000 0.008947
25.000000 0.019554
25.200000 0.011392
25.400000 0.013935
25.600000 0.000862
25.800000 0.006979
26.000000 -0.022961
26.200000 -0.018303
26.400000 -0.006230
26.600000 -0.003773
26.800000 0.003355
27.000000 -0.004833
27.200000 -0.004333
27.400000 -0.010699
27.600000 -0.011428
27.800000 -0.018421
28.000000 0.004098
28.200000 -0.013008
28.400000 -0.021496
28.600000 -0.006511
28.800000 0.019232
29.000000 0.024596
29.200000 0.016351
29.400000 -0.000349
29.600000 0.002283
29.800000 -0.005073
30.000000 -0.004168
30.200000 0.001326
30.400000 0.015930
30.600000 0.015712
30.800000 0.036782
31.000000 0.030074
31.200000 0.037400
31.400000 0.049430
31.600000 0.065494
31.800000 0.039124
32.000000 0.038644
32.200000 0.060421
32.400000 0.068999
32.600000 0.063764
32.800000 0.071098
33.000000 0.045442
33.200000 0.031034
33.400000 0.039059
33.600000 0.033546
33.800000 0.029311
34.000000 0.030630
34.200000 0.037031
34.400000 0.036920
34.600000 0.021579
34.800000 0.017990
35.000000 0.015318
35.200000 0.007004
35.400000 0.006951
35.600000 0.000737
35.800000 -0.000096
36.000000 -0.005309
36.200000 -0.009281
36.400000 -0.003842
36.600000 0.011422
36.800000 0.015417
37.000000 0.015033
37.200000 0.016352
37.400000 0.018869
37.600000 0.003631
37.800000 -0.004312
38.000000 0.005892
38.200000 0.018766
38.400000 0.016305
38.600000 0.018962
38.800000 0.025435
39.000000 0.022057
39.200000 0.017506
39.400000 0.011801
39.600000 0.006824
39.800000 0.008783
40.000000 0.004091
40.200000 -0.000679
40.400000 0.000671
40.600000 0.012664
40.800000 0.005573
41.000000 0.004434
41.200000 0.003387
41.400000 0.001703
41.600000 0.006733
41.800000 0.010130
42.000000 -0.001559
42.200000 -0.006644
42.400000 -0.013282
42.600000 -0.023113
42.800000 -0.027052
43.000000 -0.017746
43.200000 -0.024922
43.400000 -0.029409
43.600000 -0.028519
43.800000 -0.035737
44.000000 -0.020517
44.200000 -0.020607
44.400000 -0.022096
44.600000 -0.026142
44.800000 -0.025221
45.000000 -0.016984
45.200000 -0.006269
45.400000 -0.019293
45.600000 -0.018687
45.800000 -0.030256
46.000000 -0.028738
46.200000 -0.008542
46.400000 -0.012289
46.600000 -0.018548
46.800000 -0.023766
47.000000 -0.031307


==> matlabPlots/constraints/acc_scope_z.txt <==
0.000000 -0.591550
0.200000 0.006700
0.400000 0.005206
0.600000 -0.008109
0.800000 -0.004276
1.000000 0.006017
1.200000 -0.007245
1.400000 -0.017824
1.600000 0.011175
1.800000 -0.001813
2.000000 -0.001002
2.200000 0.004551
2.400000 -0.003682
2.600000 0.006264
2.800000 0.024039
3.000000 0.029185
3.200000 0.017983
3.400000 0.019491
3.600000 0.015260
3.800000 0.005664
4.000000 0.002121
4.200000 -0.001614
4.400000 0.007453
4.600000 0.002537
4.800000 0.002536
5.000000 -0.001577
5.200000 -0.000893
5.400000 0.003410
5.600000 -0.024630
5.800000 -0.101010
6.000000 -0.183016
6.200000 -0.202690
6.400000 -0.162935
6.600000 -0.055970
6.800000 0.086772
7.000000 0.222613
7.200000 0.258216
7.400000 0.246783
7.600000 0.192157
7.800000 0.155984
8.000000 0.088381
8.200000 0.028450
8.400000 -0.005285
8.600000 0.002572
8.800000 0.006496
9.000000 0.030356
9.200000 0.047823
9.400000 0.049422
9.600000 0.049859
9.800000 0.045253
10.000000 0.038243
10.200000 0.028171
10.400000 0.024755
10.600000 0.020012
10.800000 0.015110
11.000000 0.012508
11.200000 0.006016
11.400000 0.005278
11.600000 0.005738
11.800000 0.006234
12.000000 -0.002530
12.200000 -0.002172
12.400000 0.005766
12.600000 0.001718
12.800000 0.009021
13.000000 0.011800
13.200000 0.000977
13.400000 0.008872
13.600000 0.001949
13.800000 0.007324
14.000000 0.008336
14.200000 0.006196
14.400000 0.007200
14.600000 0.005683
14.800000 0.007331
15.000000 0.017219
15.200000 0.014714
15.400000 0.006998
15.600000 0.003981
15.800000 0.011195
16.000000 0.010984
16.200000 -0.000865
16.400000 -0.003928
16.600000 0.009607
16.800000 -0.010534
17.000000 0.009207
17.200000 0.006321
17.400000 -0.001074
17.600000 0.010626
17.800000 -0.000624
18.000000 -0.004916
18.200000 0.004119
18.400000 -0.004900
18.600000 -0.006227
18.800000 0.005402
19.000000 -0.003455
19.200000 -0.023137
19.400000 0.007874
19.600000 0.001518
19.800000 -0.002855
20.000000 -0.012929
20.200000 -0.014193
20.400000 -0.005193
20.600000 0.006566
20.800000 -0.013538
21.000000 0.001515
21.200000 -0.003546
21.400000 -0.007685
21.600000 -0.017711
21.800000 0.002492
22.000000 -0.003552
22.200000 0.001558
22.400000 -0.004838
22.600000 -0.023840
22.800000 -0.005584
23.000000 0.004040
23.200000 0.006918
23.400000 -0.010436
23.600000 -0.000180
23.800000 0.020579
24.000000 0.012902
24.200000 0.017682
24.400000 0.021826
24.600000 0.040743
24.800000 0.034591
25.000000 0.042049
25.200000 0.042619
25.400000 0.057412
25.600000 0.047908
25.800000 0.057755
26.000000 0.044294
26.200000 0.044758
26.400000 0.049426
26.600000 0.050236
26.800000 0.055214
27.000000 0.033472
27.200000 0.041768
27.400000 0.045536
27.600000 0.034529
27.800000 0.005554
28.000000 0.026312
28.200000 0.044223
28.400000 0.053839
28.600000 0.047236
28.800000 0.014246
29.000000 0.009346
29.200000 -0.006608
29.400000 -0.004658
29.600000 -0.007261
29.800000 -0.016674
30.000000 -0.018988
30.200000 -0.039415
30.400000 -0.039416
30.600000 -0.042163
30.800000 -0.046182
31.000000 -0.059202
31.200000 -0.053830
31.400000 -0.071998
31.600000 -0.056583
31.800000 -0.083736
32.000000 -0.065350
32.200000 -0.078010
32.400000 -0.076434
32.600000 -0.069327
32.800000 -0.069678
33.000000 -0.073063
33.200000 -0.061785
33.400000 -0.068133
33.600000 -0.050733
33.800000 -0.046072
34.000000 -0.049846
34.200000 -0.046065
34.400000 -0.032710
34.600000 -0.048595
34.800000 -0.028118
35.000000 -0.015372
35.200000 -0.020823
35.400000 -0.018631
35.600000 -0.008395
35.800000 -0.008942
36.000000 -0.011060
36.200000 -0.019348
36.400000 -0.016266
36.600000 -0.018635
36.800000 -0.022838
37.000000 -0.032216
37.200000 -0.035652
37.400000 -0.034789
37.600000 -0.027455
37.800000 -0.030978
38.000000 -0.035836
38.200000 -0.031074
38.400000 -0.026783
38.600000 -0.032718
38.800000 -0.030772
39.000000 -0.035739
39.200000 -0.029572
39.400000 -0.028951
39.600000 -0.020860
39.800000 -0.032441
40.000000 -0.025451
40.200000 -0.012931
40.400000 -0.014057
40.600000 -0.014113
40.800000 -0.020856
41.000000 -0.008200
41.200000 -0.009571
41.400000 -0.004395
41.600000 0.004306
41.800000 0.010803
42.000000 0.010464
42.200000 0.019769
42.400000 0.038836
42.600000 0.036866
42.800000 0.038644
43.000000 0.039723
43.200000 0.044754
43.400000 0.048868
43.600000 0.051345
43.800000 0.047943
44.000000 0.052593
44.200000 0.055158
44.400000 0.053233
44.600000 0.052248
44.800000 0.050559
45.000000 0.054475
45.200000 0.051325
45.400000 0.047337
45.600000 0.034475
45.800000 0.038092
46.000000 0.031229
46.200000 0.036446
46.400000 0.031079
46.600000 0.025541
46.800000 0.019828
47.000000 -0.292637


==> matlabPlots/constraints/euler_star_deg_scope_x.txt <==
0.000000 0.000000
0.200000 -1.205359
0.400000 -6.124954
0.600000 -10.357009
0.800000 -13.336943
1.000000 -16.269009
1.200000 -17.706673
1.400000 -17.586705
1.600000 -17.441646
1.800000 -17.532235
2.000000 -17.474807
2.200000 -17.405616
2.400000 -17.413820
2.600000 -17.361511
2.800000 -17.336532
3.000000 -17.318957
3.200000 -17.296861
3.400000 -17.257276
3.600000 -17.239797
3.800000 -17.262262
4.000000 -17.260883
4.200000 -17.227601
4.400000 -17.179336
4.600000 -17.140107
4.800000 -17.109264
5.000000 -17.115205
5.200000 -17.088831
5.400000 -17.073527
5.600000 -17.377216
5.800000 -18.328749
6.000000 -19.239497
6.200000 -19.294043
6.400000 -18.409738
6.600000 -16.793790
6.800000 -15.330063
7.000000 -14.595085
7.200000 -14.563415
7.400000 -15.010789
7.600000 -15.622824
7.800000 -16.180208
8.000000 -16.499737
8.200000 -16.739480
8.400000 -16.788628
8.600000 -16.602776
8.800000 -16.306277
9.000000 -16.122048
9.200000 -16.073884
9.400000 -16.030818
9.600000 -15.964893
9.800000 -15.940571
10.000000 -15.963076
10.200000 -16.024855
10.400000 -16.098918
10.600000 -15.988967
10.800000 -15.970776
11.000000 -15.816067
11.200000 -15.876912
11.400000 -15.911142
11.600000 -15.727389
11.800000 -15.748887
12.000000 -15.728675
12.200000 -15.624053
12.400000 -15.618741
12.600000 -15.643699
12.800000 -15.539692
13.000000 -15.583143
13.200000 -15.607020
13.400000 -15.560245
13.600000 -15.576352
13.800000 -15.452901
14.000000 -15.344600
14.200000 -15.293674
14.400000 -15.279827
14.600000 -15.365301
14.800000 -15.262707
15.000000 -15.200352
15.200000 -15.164990
15.400000 -15.156946
15.600000 -15.137387
15.800000 -15.039633
16.000000 -15.078739
16.200000 -15.065691
16.400000 -14.918056
16.600000 -14.934161
16.800000 -14.893874
17.000000 -14.729119
17.200000 -14.774026
17.400000 -14.671829
17.600000 -14.555508
17.800000 -14.581402
18.000000 -14.465107
18.200000 -14.437793
18.400000 -14.361437
18.600000 -14.267430
18.800000 -14.224494
19.000000 -14.157504
19.200000 -14.055503
19.400000 -14.034705
19.600000 -13.981174
19.800000 -13.857713
20.000000 -13.788649
20.200000 -13.654974
20.400000 -13.614005
20.600000 -13.526547
20.800000 -13.388947
21.000000 -13.428670
21.200000 -13.412333
21.400000 -13.328216
21.600000 -13.180355
21.800000 -13.231781
22.000000 -13.063275
22.200000 -12.958758
22.400000 -13.033613
22.600000 -12.872658
22.800000 -12.675089
23.000000 -12.737989
23.200000 -12.484159
23.400000 -12.384876
23.600000 -12.093787
23.800000 -11.922995
24.000000 -11.825487
24.200000 -11.659231
24.400000 -11.513800
24.600000 -11.409482
24.800000 -11.335278
25.000000 -11.269320
25.200000 -11.091229
25.400000 -10.984966
25.600000 -10.857718
25.800000 -10.751195
26.000000 -10.557601
26.200000 -10.538847
26.400000 -10.464932
26.600000 -10.357368
26.800000 -10.224386
27.000000 -10.127974
27.200000 -10.028815
27.400000 -9.893293
27.600000 -9.811362
27.800000 -9.774711
28.000000 -9.737284
28.200000 -9.547889
28.400000 -9.367173
28.600000 -9.334991
28.800000 -9.454966
29.000000 -9.390518
29.200000 -9.312446
29.400000 -9.169186
29.600000 -9.042482
29.800000 -8.943452
30.000000 -8.871947
30.200000 -8.897599
30.400000 -8.895543
30.600000 -8.816958
30.800000 -8.826356
31.000000 -8.742731
31.200000 -8.688244
31.400000 -8.730303
31.600000 -8.680280
31.800000 -8.626000
32.000000 -8.414051
32.200000 -8.441177
32.400000 -8.373389
32.600000 -8.253726
32.800000 -8.209798
33.000000 -7.979479
33.200000 -7.787997
33.400000 -7.726716
33.600000 -7.555838
33.800000 -7.437394
34.000000 -7.361013
34.200000 -7.303792
34.400000 -7.183799
34.600000 -7.041800
34.800000 -6.869408
35.000000 -6.706949
35.200000 -6.587011
35.400000 -6.487138
35.600000 -6.343051
35.800000 -6.263941
36.000000 -6.139247
36.200000 -6.038181
36.400000 -5.993301
36.600000 -6.005034
36.800000 -6.155137
37.000000 -6.686055
37.200000 -6.917057
37.400000 -6.841252
37.600000 -6.680436
37.800000 -6.544121
38.000000 -6.490392
38.200000 -6.469400
38.400000 -6.390337
38.600000 -6.295070
38.800000 -6.215147
39.000000 -6.109457
39.200000 -6.034779
39.400000 -5.928674
39.600000 -5.830354
39.800000 -5.737662
40.000000 -5.641119
40.200000 -5.528771
40.400000 -5.423753
40.600000 -5.383713
40.800000 -5.302825
41.000000 -5.216690
41.200000 -5.121012
41.400000 -5.030159
41.600000 -4.959659
41.800000 -4.879346
42.000000 -4.773573
42.200000 -4.665915
42.400000 -4.533802
42.600000 -4.426626
42.800000 -4.339136
43.000000 -4.236887
43.200000 -4.143632
43.400000 -4.038488
43.600000 -3.940735
43.800000 -3.847794
44.000000 -3.770503
44.200000 -3.669877
44.400000 -3.569103
44.600000 -3.462054
44.800000 -3.364855
45.000000 -3.262009
45.200000 -3.127616
45.400000 -2.915718
45.600000 -2.735505
45.800000 -2.523185
46.000000 -2.314259
46.200000 -2.094590
46.400000 -1.815175
46.600000 -1.573137
46.800000 -1.408023
47.000000 -1.928627


==> matlabPlots/constraints/euler_star_deg_scope_y.txt <==
0.000000 0.000000
0.200000 0.641254
0.400000 3.724547
0.600000 5.102058
0.800000 3.779514
1.000000 2.161219
1.200000 1.534864
1.400000 1.556716
1.600000 1.974209
1.800000 2.204679
2.000000 2.300695
2.200000 2.391108
2.400000 2.503481
2.600000 2.581559
2.800000 2.724799
3.000000 2.931772
3.200000 3.075552
3.400000 3.194063
3.600000 3.330971
3.800000 3.471831
4.000000 3.582268
4.200000 3.668123
4.400000 3.758248
4.600000 3.913721
4.800000 4.062560
5.000000 4.185829
5.200000 4.275189
5.400000 4.377637
5.600000 4.622221
5.800000 4.889554
6.000000 4.776295
6.200000 4.464028
6.400000 3.970339
6.600000 4.066468
6.800000 4.487172
7.000000 4.811943
7.200000 5.077027
7.400000 5.333819
7.600000 5.577369
7.800000 5.752830
8.000000 5.766869
8.200000 5.724619
8.400000 5.556619
8.600000 5.474430
8.800000 5.651522
9.000000 5.855214
9.200000 6.082850
9.400000 6.271210
9.600000 6.546247
9.800000 6.730502
10.000000 6.850127
10.200000 6.971211
10.400000 7.102791
10.600000 7.231613
10.800000 7.451632
11.000000 7.492404
11.200000 7.698553
11.400000 7.843493
11.600000 7.933337
11.800000 7.996300
12.000000 7.977776
12.200000 7.962844
12.400000 7.970107
12.600000 7.923507
12.800000 7.931380
13.000000 7.968209
13.200000 7.944821
13.400000 7.904808
13.600000 7.936757
13.800000 8.020935
14.000000 8.122992
14.200000 8.225449
14.400000 8.313315
14.600000 8.437853
14.800000 8.482815
15.000000 8.607572
15.200000 8.667493
15.400000 8.724626
15.600000 8.855409
15.800000 8.930408
16.000000 9.018656
16.200000 9.241472
16.400000 9.325084
16.600000 9.411231
16.800000 9.648980
17.000000 9.641100
17.200000 9.658029
17.400000 9.787595
17.600000 9.845100
17.800000 9.992702
18.000000 10.081584
18.200000 10.168233
18.400000 10.329007
18.600000 10.319415
18.800000 10.424677
19.000000 10.708425
19.200000 10.965787
19.400000 10.843503
19.600000 10.885026
19.800000 11.060850
20.000000 11.230728
20.200000 11.347021
20.400000 11.307477
20.600000 11.415576
20.800000 11.571747
21.000000 11.532464
21.200000 11.689230
21.400000 11.911206
21.600000 11.933245
21.800000 11.823876
22.000000 11.891955
22.200000 11.867870
22.400000 12.000014
22.600000 12.213376
22.800000 12.319949
23.000000 12.456123
23.200000 12.487291
23.400000 12.668235
23.600000 12.770718
23.800000 12.950483
24.000000 13.155270
24.200000 13.293966
24.400000 13.405213
24.600000 13.504632
24.800000 13.653792
25.000000 13.788989
25.200000 13.841494
25.400000 13.938876
25.600000 14.028671
25.800000 14.098420
26.000000 14.090632
26.200000 14.220497
26.400000 14.323467
26.600000 14.404900
26.800000 14.445170
27.000000 14.506829
27.200000 14.563972
27.400000 14.593281
27.600000 14.648932
27.800000 14.749547
28.000000 14.841605
28.200000 14.841379
28.400000 14.815460
28.600000 14.887817
28.800000 15.059841
29.000000 15.114599
29.200000 15.181633
29.400000 15.256586
29.600000 15.265535
29.800000 15.256412
30.000000 15.247529
30.200000 15.302451
30.400000 15.414761
30.600000 15.562210
30.800000 15.667579
31.000000 15.686721
31.200000 15.695822
31.400000 15.748286
31.600000 15.743051
31.800000 15.814036
32.000000 16.013310
32.200000 16.117301
32.400000 16.095680
32.600000 16.038027
32.800000 16.030932
33.000000 16.053821
33.200000 16.207394
33.400000 16.286122
33.600000 16.250418
33.800000 16.244455
34.000000 16.265312
34.200000 16.299119
34.400000 16.304898
34.600000 16.374437
34.800000 16.458278
35.000000 16.482076
35.200000 16.502906
35.400000 16.503541
35.600000 16.466141
35.800000 16.505832
36.000000 16.545951
36.200000 16.555688
36.400000 16.591351
36.600000 16.675193
36.800000 16.704655
37.000000 16.494577
37.200000 16.351043
37.400000 16.355557
37.600000 16.379941
37.800000 16.431350
38.000000 16.516781
38.200000 16.529804
38.400000 16.569701
38.600000 16.644105
38.800000 16.694166
39.000000 16.749512
39.200000 16.734352
39.400000 16.722626
39.600000 16.732205
39.800000 16.777609
40.000000 16.781503
40.200000 16.762067
40.400000 16.845264
40.600000 16.917163
40.800000 16.930503
41.000000 16.904240
41.200000 16.859659
41.400000 16.879326
41.600000 16.899662
41.800000 16.932866
42.000000 16.966176
42.200000 16.919192
42.400000 16.878066
42.600000 16.890517
42.800000 16.918056
43.000000 16.918318
43.200000 16.908510
43.400000 16.894913
43.600000 16.923508
43.800000 16.977721
44.000000 16.995566
44.200000 17.005122
44.400000 16.993690
44.600000 17.034600
44.800000 17.023673
45.000000 17.095345
45.200000 17.132738
45.400000 17.149152
45.600000 17.217216
45.800000 17.224719
46.000000 17.234269
46.200000 17.290147
46.400000 17.363316
46.600000 17.401631
46.800000 17.462086
47.000000 17.927598


==> matlabPlots/constraints/euler_star_deg_scope_z.txt <==
0.000000 179.952941
0.200000 179.294762
0.400000 179.178265
0.600000 179.171804
0.800000 178.751791
1.000000 177.285463
1.200000 176.665930
1.400000 176.278315
1.600000 175.801153
1.800000 175.383164
2.000000 174.986756
2.200000 174.562203
2.400000 174.173786
2.600000 173.771821
2.800000 173.360010
3.000000 172.928972
3.200000 172.508498
3.400000 172.121534
3.600000 171.703061
3.800000 171.304027
4.000000 170.900856
4.200000 170.482985
4.400000 170.093799
4.600000 169.694409
4.800000 169.267808
5.000000 168.874710
5.200000 168.487666
5.400000 168.070436
5.600000 167.660229
5.800000 167.251912
6.000000 166.874113
6.200000 166.550241
6.400000 166.252126
6.600000 165.843324
6.800000 165.397292
7.000000 164.957586
7.200000 164.498343
7.400000 164.072202
7.600000 163.654098
7.800000 163.225710
8.000000 162.857645
8.200000 162.500871
8.400000 162.157064
8.600000 161.780872
8.800000 161.387656
9.000000 160.979260
9.200000 160.575618
9.400000 160.170248
9.600000 159.730456
9.800000 159.335521
10.000000 158.943812
10.200000 158.561955
10.400000 158.170098
10.600000 157.760948
10.800000 157.362719
11.000000 156.988614
11.200000 156.593263
11.400000 156.201440
11.600000 155.801618
11.800000 155.434586
12.000000 155.074545
12.200000 154.723464
12.400000 154.359710
12.600000 153.988956
12.800000 153.635561
13.000000 153.268286
13.200000 152.922373
13.400000 152.571371
13.600000 152.189532
13.800000 151.824999
14.000000 151.448065
14.200000 151.080305
14.400000 150.706948
14.600000 150.309570
14.800000 149.955218
15.000000 149.576384
15.200000 149.219783
15.400000 148.855514
15.600000 148.459710
15.800000 148.101647
16.000000 147.741565
16.200000 147.337682
16.400000 146.979560
16.600000 146.612447
16.800000 146.197679
17.000000 145.859490
17.200000 145.508063
17.400000 145.142529
17.600000 144.783397
17.800000 144.388519
18.000000 144.032503
18.200000 143.668582
18.400000 143.297891
18.600000 142.955467
18.800000 142.571463
19.000000 142.174585
19.200000 141.774840
19.400000 141.467642
19.600000 141.116402
19.800000 140.718313
20.000000 140.347178
20.200000 139.979663
20.400000 139.656616
20.600000 139.291626
20.800000 138.898507
21.000000 138.576903
21.200000 138.202017
21.400000 137.820405
21.600000 137.477490
21.800000 137.149632
22.000000 136.805526
22.200000 136.475176
22.400000 136.116326
22.600000 135.729993
22.800000 135.351971
23.000000 134.992274
23.200000 134.650550
23.400000 134.279195
23.600000 133.919028
23.800000 133.521151
24.000000 133.141500
24.200000 132.778992
24.400000 132.415456
24.600000 132.054841
24.800000 131.664238
25.000000 131.302691
25.200000 130.964204
25.400000 130.604635
25.600000 130.247541
25.800000 129.879516
26.000000 129.558990
26.200000 129.198813
26.400000 128.838626
26.600000 128.484921
26.800000 128.127121
27.000000 127.787917
27.200000 127.450369
27.400000 127.113233
27.600000 126.768395
27.800000 126.393926
28.000000 126.047156
28.200000 125.729260
28.400000 125.411248
28.600000 125.062807
28.800000 124.667790
29.000000 124.334925
29.200000 123.998592
29.400000 123.651824
29.600000 123.326343
29.800000 122.991007
30.000000 122.680365
30.200000 122.349652
30.400000 121.993295
30.600000 121.625612
30.800000 121.256436
31.000000 120.939953
31.200000 120.627270
31.400000 120.293183
31.600000 119.963190
31.800000 119.624593
32.000000 119.250634
32.200000 118.893050
32.400000 118.586308
32.600000 118.307947
32.800000 117.997485
33.000000 117.669358
33.200000 117.295597
33.400000 116.955838
33.600000 116.672093
33.800000 116.362623
34.000000 116.036411
34.200000 115.706100
34.400000 115.394189
34.600000 115.074851
34.800000 114.734774
35.000000 114.408992
35.200000 114.084605
35.400000 113.775921
35.600000 113.497397
35.800000 113.174799
36.000000 112.844642
36.200000 112.526563
36.400000 112.206624
36.600000 111.884229
36.800000 111.568404
37.000000 111.337863
37.200000 111.083518
37.400000 110.783211
37.600000 110.490814
37.800000 110.173523
38.000000 109.836417
38.200000 109.527169
38.400000 109.215883
38.600000 108.906689
38.800000 108.592254
39.000000 108.268796
39.200000 107.972927
39.400000 107.683662
39.600000 107.401291
39.800000 107.090716
40.000000 106.789515
40.200000 106.498087
40.400000 106.173586
40.600000 105.868544
40.800000 105.572898
41.000000 105.286473
41.200000 105.008117
41.400000 104.711550
41.600000 104.429623
41.800000 104.128532
42.000000 103.820650
42.200000 103.546422
42.400000 103.277514
42.600000 103.001007
42.800000 102.704316
43.000000 102.412491
43.200000 102.125503
43.400000 101.847779
43.600000 101.566594
43.800000 101.260611
44.000000 100.963718
44.200000 100.670984
44.400000 100.394937
44.600000 100.110397
44.800000 99.835057
45.000000 99.516604
45.200000 99.213627
45.400000 98.927147
45.600000 98.631098
45.800000 98.348677
46.000000 98.058295
46.200000 97.746268
46.400000 97.432456
46.600000 97.148612
46.800000 96.839909
47.000000 96.330108


==> matlabPlots/constraints/p_d1_2dot_scope_x.txt <==
0.000000 0.017417
0.200000 0.019536
0.400000 0.018946
0.600000 0.021894
0.800000 0.026037
1.000000 0.029011
1.200000 0.029840
1.400000 0.028230
1.600000 0.024487
1.800000 0.017977
2.000000 0.011609
2.200000 0.006516
2.400000 0.006194
2.600000 0.010325
2.800000 0.016402
3.000000 0.019311
3.200000 0.017609
3.400000 0.018181
3.600000 0.018382
3.800000 0.012928
4.000000 0.009089
4.200000 0.008946
4.400000 0.007422
4.600000 0.008298
4.800000 0.009331
5.000000 0.006790
5.200000 0.008053
5.400000 0.029011
5.600000 0.107440
5.800000 0.136399
6.000000 0.058902
6.200000 -0.056599
6.400000 -0.139844
6.600000 -0.162920
6.800000 -0.137625
7.000000 -0.098444
7.200000 -0.068013
7.400000 -0.062812
7.600000 -0.074130
7.800000 -0.098690
8.000000 -0.117932
8.200000 -0.130151
8.400000 -0.141690
8.600000 -0.147079
8.800000 -0.153828
9.000000 -0.147724
9.200000 -0.138781
9.400000 -0.130670
9.600000 -0.109411
9.800000 -0.089111
10.000000 -0.067784
10.200000 -0.045603
10.400000 -0.031827
10.600000 -0.016268
10.800000 -0.017010
11.000000 -0.002952
11.200000 0.013287
11.400000 0.017013
11.600000 0.027814
11.800000 0.029341
12.000000 0.016279
12.200000 0.016477
12.400000 0.011171
12.600000 -0.003216
12.800000 0.001175
13.000000 0.000867
13.200000 -0.014656
13.400000 -0.027023
13.600000 -0.044135
13.800000 -0.067746
14.000000 -0.079193
14.200000 -0.079223
14.400000 -0.069750
14.600000 -0.056403
14.800000 -0.048455
15.000000 -0.027671
15.200000 -0.016765
15.400000 -0.001592
15.600000 0.003831
15.800000 0.011685
16.000000 0.021323
16.200000 0.017647
16.400000 0.021155
16.600000 0.026756
16.800000 0.011296
17.000000 0.009712
17.200000 0.006414
17.400000 -0.004812
17.600000 -0.004488
17.800000 -0.007795
18.000000 -0.005891
18.200000 -0.002598
18.400000 -0.000601
18.600000 0.009527
18.800000 0.029325
19.000000 0.035661
19.200000 0.036738
19.400000 0.046600
19.600000 0.051325
19.800000 0.053652
20.000000 0.049876
20.200000 0.057266
20.400000 0.057134
20.600000 0.051717
20.800000 0.050204
21.000000 0.056639
21.200000 0.053029
21.400000 0.045556
21.600000 0.031149
21.800000 0.020206
22.000000 0.015038
22.200000 0.023930
22.400000 0.033000
22.600000 0.034082
22.800000 0.036032
23.000000 0.027443
23.200000 0.018414
23.400000 0.008546
23.600000 0.009752
23.800000 0.015847
24.000000 0.024179
24.200000 0.037626
24.400000 0.048539
24.600000 0.059705
24.800000 0.068734
25.000000 0.074491
25.200000 0.075094
25.400000 0.079977
25.600000 0.081941
25.800000 0.084079
26.000000 0.085748
26.200000 0.088250
26.400000 0.083216
26.600000 0.073666
26.800000 0.065429
27.000000 0.059637
27.200000 0.058753
27.400000 0.059713
27.600000 0.062219
27.800000 0.067158
28.000000 0.068692
28.200000 0.061808
28.400000 0.059650
28.600000 0.060043
28.800000 0.058254
29.000000 0.054000
29.200000 0.045629
29.400000 0.031673
29.600000 0.014257
29.800000 0.004697
30.000000 0.005722
30.200000 0.012660
30.400000 0.017000
30.600000 0.019787
30.800000 0.018442
31.000000 0.014988
31.200000 0.016625
31.400000 0.022917
31.600000 0.027001
31.800000 0.029035
32.000000 0.027337
32.200000 0.020293
32.400000 0.014319
32.600000 0.011880
32.800000 0.007076
33.000000 0.005910
33.200000 0.009594
33.400000 0.008356
33.600000 0.006551
33.800000 0.007462
34.000000 0.009480
34.200000 0.012511
34.400000 0.013592
34.600000 0.015711
34.800000 0.017239
35.000000 0.015330
35.200000 0.006962
35.400000 0.001479
35.600000 0.002552
35.800000 -0.001231
36.000000 -0.003238
36.200000 -0.000340
36.400000 0.008110
36.600000 0.009785
36.800000 0.003345
37.000000 -0.004124
37.200000 -0.010553
37.400000 -0.009953
37.600000 -0.003504
37.800000 -0.000718
38.000000 0.003416
38.200000 0.010161
38.400000 0.015090
38.600000 0.015814
38.800000 0.015249
39.000000 0.012431
39.200000 0.009715
39.400000 0.008070
39.600000 0.008462
39.800000 0.008463
40.000000 0.010178
40.200000 0.017316
40.400000 0.019891
40.600000 0.017758
40.800000 0.011721
41.000000 0.007958
41.200000 0.007671
41.400000 0.011949
41.600000 0.016097
41.800000 0.018529
42.000000 0.016245
42.200000 0.013526
42.400000 0.011543
42.600000 0.008817
42.800000 0.005183
43.000000 0.002018
43.200000 -0.000045
43.400000 0.001014
43.600000 0.002598
43.800000 0.001735
44.000000 -0.001498
44.200000 -0.005582
44.400000 -0.008855
44.600000 -0.009278
44.800000 -0.005758
45.000000 -0.004855
45.200000 -0.007498
45.400000 -0.009310
45.600000 -0.011916
45.800000 -0.013810
46.000000 -0.009135
46.200000 -0.003407
46.400000 0.001073
46.600000 0.007780
46.800000 0.010757
47.000000 0.000000


==> matlabPlots/constraints/p_d1_2dot_scope_y.txt <==
0.000000 0.014185
0.200000 0.020745
0.400000 0.023505
0.600000 0.022774
0.800000 0.019743
1.000000 0.012088
1.200000 0.005296
1.400000 0.003036
1.600000 0.004146
1.800000 0.000938
2.000000 -0.003398
2.200000 -0.004382
2.400000 -0.003761
2.600000 -0.001414
2.800000 0.002778
3.000000 0.003114
3.200000 -0.000037
3.400000 -0.000036
3.600000 0.002285
3.800000 0.002579
4.000000 0.001598
4.200000 -0.001360
4.400000 -0.000998
4.600000 0.001973
4.800000 0.006210
5.000000 0.009932
5.200000 0.013944
5.400000 0.031942
5.600000 0.167590
5.800000 0.344476
6.000000 0.407949
6.200000 0.326371
6.400000 0.127289
6.600000 -0.122619
6.800000 -0.285293
7.000000 -0.332817
7.200000 -0.286709
7.400000 -0.180065
7.600000 -0.063194
7.800000 0.022763
8.000000 0.052252
8.200000 0.041838
8.400000 0.009296
8.600000 -0.021429
8.800000 -0.039092
9.000000 -0.033356
9.200000 -0.020830
9.400000 -0.008727
9.600000 0.004609
9.800000 0.016720
10.000000 0.026107
10.200000 0.031817
10.400000 0.029687
10.600000 0.022695
10.800000 0.018583
11.000000 0.020526
11.200000 0.019796
11.400000 0.006736
11.600000 -0.005396
11.800000 -0.016092
12.000000 -0.027766
12.200000 -0.034919
12.400000 -0.039975
12.600000 -0.045960
12.800000 -0.053000
13.000000 -0.059449
13.200000 -0.069410
13.400000 -0.070755
13.600000 -0.068149
13.800000 -0.061387
14.000000 -0.049826
14.200000 -0.039828
14.400000 -0.032604
14.600000 -0.029219
14.800000 -0.034230
15.000000 -0.036384
15.200000 -0.037684
15.400000 -0.037018
15.600000 -0.035301
15.800000 -0.027670
16.000000 -0.022973
16.200000 -0.025414
16.400000 -0.026089
16.600000 -0.025464
16.800000 -0.030564
17.000000 -0.028654
17.200000 -0.027709
17.400000 -0.027012
17.600000 -0.019696
17.800000 -0.015652
18.000000 -0.010895
18.200000 -0.006998
18.400000 -0.007247
18.600000 -0.008427
18.800000 -0.008078
19.000000 -0.010670
19.200000 -0.016974
19.400000 -0.020390
19.600000 -0.027464
19.800000 -0.037462
20.000000 -0.049147
20.200000 -0.048228
20.400000 -0.048711
20.600000 -0.049706
20.800000 -0.040607
21.000000 -0.030365
21.200000 -0.031573
21.400000 -0.035075
21.600000 -0.035226
21.800000 -0.036976
22.000000 -0.040805
22.200000 -0.036684
22.400000 -0.036155
22.600000 -0.041467
22.800000 -0.030993
23.000000 -0.027367
23.200000 -0.027017
23.400000 -0.029093
23.600000 -0.021168
23.800000 -0.011184
24.000000 -0.005104
24.200000 0.003733
24.400000 0.009505
24.600000 0.017804
24.800000 0.020201
25.000000 0.015054
25.200000 0.000887
25.400000 -0.009268
25.600000 -0.022071
25.800000 -0.028016
26.000000 -0.030553
26.200000 -0.027465
26.400000 -0.024923
26.600000 -0.024453
26.800000 -0.025158
27.000000 -0.032064
27.200000 -0.035253
27.400000 -0.033725
27.600000 -0.024675
27.800000 -0.006268
28.000000 -0.008050
28.200000 -0.023190
28.400000 -0.017373
28.600000 -0.001458
28.800000 0.001227
29.000000 0.000149
29.200000 -0.013396
29.400000 -0.021789
29.600000 -0.022987
29.800000 -0.018574
30.000000 -0.007533
30.200000 0.009495
30.400000 0.025723
30.600000 0.044106
30.800000 0.055689
31.000000 0.066366
31.200000 0.080077
31.400000 0.085638
31.600000 0.092774
31.800000 0.093783
32.000000 0.111962
32.200000 0.111863
32.400000 0.099176
32.600000 0.086087
32.800000 0.073191
33.000000 0.067955
33.200000 0.071895
33.400000 0.063286
33.600000 0.057112
33.800000 0.055617
34.000000 0.052557
34.200000 0.048380
34.400000 0.041003
34.600000 0.030269
34.800000 0.022697
35.000000 0.015912
35.200000 0.006788
35.400000 -0.002562
35.600000 -0.008329
35.800000 -0.011941
36.000000 -0.009887
36.200000 -0.005447
36.400000 0.007732
36.600000 0.014732
36.800000 0.014793
37.000000 0.011750
37.200000 0.010212
37.400000 0.007366
37.600000 0.007583
37.800000 0.017693
38.000000 0.028204
38.200000 0.036836
38.400000 0.038971
38.600000 0.038977
38.800000 0.037786
39.000000 0.031691
39.200000 0.024161
39.400000 0.019610
39.600000 0.017469
39.800000 0.015938
40.000000 0.015419
40.200000 0.018518
40.400000 0.022545
40.600000 0.024314
40.800000 0.020924
41.000000 0.019688
41.200000 0.019796
41.400000 0.019676
41.600000 0.015505
41.800000 0.006625
42.000000 -0.007282
42.200000 -0.019690
42.400000 -0.029410
42.600000 -0.036823
42.800000 -0.040168
43.000000 -0.040604
43.200000 -0.045692
43.400000 -0.048442
43.600000 -0.046201
43.800000 -0.043361
44.000000 -0.034481
44.200000 -0.035612
44.400000 -0.037270
44.600000 -0.037125
44.800000 -0.035057
45.000000 -0.033647
45.200000 -0.034212
45.400000 -0.042392
45.600000 -0.047015
45.800000 -0.047353
46.000000 -0.041256
46.200000 -0.033600
46.400000 -0.030942
46.600000 -0.023197
46.800000 -0.014806
47.000000 0.000000


==> matlabPlots/constraints/p_d1_2dot_scope_z.txt <==
0.000000 0.035482
0.200000 0.040461
0.400000 0.033827
0.600000 0.027417
0.800000 0.035929
1.000000 0.038133
1.200000 0.033635
1.400000 0.038325
1.600000 0.058841
1.800000 0.053857
2.000000 0.050375
2.200000 0.057612
2.400000 0.059332
2.600000 0.071674
2.800000 0.085788
3.000000 0.090581
3.200000 0.087735
3.400000 0.083470
3.600000 0.075192
3.800000 0.069041
4.000000 0.065991
4.200000 0.065916
4.400000 0.064316
4.600000 0.055856
4.800000 0.048260
5.000000 0.046357
5.200000 0.047381
5.400000 0.037987
5.600000 -0.036402
5.800000 -0.153135
6.000000 -0.220076
6.200000 -0.200398
6.400000 -0.110771
6.600000 0.045917
6.800000 0.213102
7.000000 0.344416
7.200000 0.400752
7.400000 0.397004
7.600000 0.356824
7.800000 0.281788
8.000000 0.192098
8.200000 0.125063
8.400000 0.090008
8.600000 0.084792
8.800000 0.097486
9.000000 0.125529
9.200000 0.145585
9.400000 0.156040
9.600000 0.155450
9.800000 0.152541
10.000000 0.145807
10.200000 0.139651
10.400000 0.135369
10.600000 0.123937
10.800000 0.116089
11.000000 0.110005
11.200000 0.099358
11.400000 0.095044
11.600000 0.084102
11.800000 0.076386
12.000000 0.068429
12.200000 0.068068
12.400000 0.069495
12.600000 0.065414
12.800000 0.064858
13.000000 0.061941
13.200000 0.055136
13.400000 0.052446
13.600000 0.052179
13.800000 0.056504
14.000000 0.059617
14.200000 0.061806
14.400000 0.061234
14.600000 0.068783
14.800000 0.075860
15.000000 0.078642
15.200000 0.077485
15.400000 0.075278
15.600000 0.076046
15.800000 0.072451
16.000000 0.064891
16.200000 0.061442
16.400000 0.058685
16.600000 0.061400
16.800000 0.066459
17.000000 0.067519
17.200000 0.063964
17.400000 0.055612
17.600000 0.048643
17.800000 0.046848
18.000000 0.044510
18.200000 0.043025
18.400000 0.038677
18.600000 0.028731
18.800000 0.023200
19.000000 0.017937
19.200000 0.019023
19.400000 0.019880
19.600000 0.012894
19.800000 0.007231
20.000000 0.001690
20.200000 -0.001937
20.400000 -0.004442
20.600000 -0.003442
20.800000 -0.013449
21.000000 -0.017229
21.200000 -0.016448
21.400000 -0.015253
21.600000 -0.013706
21.800000 -0.011894
22.000000 -0.014411
22.200000 -0.016685
22.400000 -0.017655
22.600000 -0.016619
22.800000 -0.011666
23.000000 -0.006759
23.200000 -0.006076
23.400000 -0.008157
23.600000 -0.003334
23.800000 0.002839
24.000000 0.004156
24.200000 0.015942
24.400000 0.032654
24.600000 0.045055
24.800000 0.051158
25.000000 0.061176
25.200000 0.063698
25.400000 0.064998
25.600000 0.068969
25.800000 0.073219
26.000000 0.072441
26.200000 0.076956
26.400000 0.081222
26.600000 0.080446
26.800000 0.076370
27.000000 0.072435
27.200000 0.078023
27.400000 0.080382
27.600000 0.072309
27.800000 0.051422
28.000000 0.071978
28.200000 0.102943
28.400000 0.100545
28.600000 0.076612
28.800000 0.048583
29.000000 0.034247
29.200000 0.028100
29.400000 0.027438
29.600000 0.022287
29.800000 0.014791
30.000000 0.002336
30.200000 -0.013168
30.400000 -0.028716
30.600000 -0.047824
30.800000 -0.062450
31.000000 -0.081256
31.200000 -0.098491
31.400000 -0.113947
31.600000 -0.123814
31.800000 -0.137013
32.000000 -0.142215
32.200000 -0.144733
32.400000 -0.147596
32.600000 -0.151023
32.800000 -0.157043
33.000000 -0.163698
33.200000 -0.172259
33.400000 -0.159835
33.600000 -0.148461
33.800000 -0.146087
34.000000 -0.147556
34.200000 -0.146518
34.400000 -0.144777
34.600000 -0.140285
34.800000 -0.125339
35.000000 -0.115330
35.200000 -0.109166
35.400000 -0.096276
35.600000 -0.086468
35.800000 -0.081658
36.000000 -0.083033
36.200000 -0.085648
36.400000 -0.088893
36.600000 -0.093378
36.800000 -0.102549
37.000000 -0.108973
37.200000 -0.109361
37.400000 -0.107089
37.600000 -0.107869
37.800000 -0.111336
38.000000 -0.110403
38.200000 -0.108930
38.400000 -0.111072
38.600000 -0.114515
38.800000 -0.116947
39.000000 -0.109551
39.200000 -0.106316
39.400000 -0.103252
39.600000 -0.100432
39.800000 -0.098662
40.000000 -0.091612
40.200000 -0.085450
40.400000 -0.084408
40.600000 -0.080994
40.800000 -0.074581
41.000000 -0.064476
41.200000 -0.059049
41.400000 -0.049078
41.600000 -0.039285
41.800000 -0.028065
42.000000 -0.012502
42.200000 0.002389
42.400000 0.011197
42.600000 0.015288
42.800000 0.021853
43.000000 0.031585
43.200000 0.040787
43.400000 0.048824
43.600000 0.056373
43.800000 0.063205
44.000000 0.072937
44.200000 0.076987
44.400000 0.079605
44.600000 0.087242
44.800000 0.092188
45.000000 0.096648
45.200000 0.097424
45.400000 0.091684
45.600000 0.089748
45.800000 0.088767
46.000000 0.087073
46.200000 0.083985
46.400000 0.078086
46.600000 0.070355
46.800000 0.060819
47.000000 0.000000


==> matlabPlots/constraints/p_d1_dot_scope_x.txt <==
0.000000 0.003359
0.200000 0.003969
0.400000 0.003364
0.600000 0.002894
0.800000 0.002845
1.000000 0.002265
1.200000 0.003851
1.400000 0.005518
1.600000 0.005680
1.800000 0.008316
2.000000 0.009200
2.200000 0.008044
2.400000 0.007027
2.600000 0.004258
2.800000 0.004138
3.000000 0.004163
3.200000 0.004043
3.400000 0.004625
3.600000 0.005172
3.800000 0.006168
4.000000 0.006547
4.200000 0.005736
4.400000 0.004852
4.600000 0.005016
4.800000 0.004709
5.000000 0.004522
5.200000 0.003582
5.400000 0.002184
5.600000 0.009003
5.800000 0.026428
6.000000 0.040317
6.200000 0.037744
6.400000 0.018267
6.600000 -0.012289
6.800000 -0.038661
7.000000 -0.056035
7.200000 -0.069694
7.400000 -0.075427
7.600000 -0.081354
7.800000 -0.091086
8.000000 -0.104089
8.200000 -0.117086
8.400000 -0.135158
8.600000 -0.145351
8.800000 -0.162717
9.000000 -0.182330
9.200000 -0.196094
9.400000 -0.210215
9.600000 -0.226790
9.800000 -0.239649
10.000000 -0.249200
10.200000 -0.260104
10.400000 -0.265398
10.600000 -0.267650
10.800000 -0.267614
11.000000 -0.275595
11.200000 -0.274759
11.400000 -0.275735
11.600000 -0.275568
11.800000 -0.271557
12.000000 -0.269741
12.200000 -0.270692
12.400000 -0.268662
12.600000 -0.267173
12.800000 -0.273792
13.000000 -0.271511
13.200000 -0.270873
13.400000 -0.268101
13.600000 -0.265677
13.800000 -0.269630
14.000000 -0.274362
14.200000 -0.280529
14.400000 -0.289780
14.600000 -0.291050
14.800000 -0.301289
15.000000 -0.303410
15.200000 -0.308073
15.400000 -0.310211
15.600000 -0.311501
15.800000 -0.312045
16.000000 -0.310129
16.200000 -0.309034
16.400000 -0.310093
16.600000 -0.304695
16.800000 -0.302775
17.000000 -0.302597
17.200000 -0.299604
17.400000 -0.299787
17.600000 -0.298931
17.800000 -0.297107
18.000000 -0.296992
18.200000 -0.293947
18.400000 -0.291085
18.600000 -0.292261
18.800000 -0.289498
19.000000 -0.281015
19.200000 -0.277944
19.400000 -0.271185
19.600000 -0.263736
19.800000 -0.257336
20.000000 -0.249513
20.200000 -0.243335
20.400000 -0.235228
20.600000 -0.227123
20.800000 -0.221088
21.000000 -0.216134
21.200000 -0.207327
21.400000 -0.198362
21.600000 -0.193668
21.800000 -0.187834
22.000000 -0.186038
22.200000 -0.187725
22.400000 -0.185078
22.600000 -0.182615
22.800000 -0.178579
23.000000 -0.170752
23.200000 -0.170767
23.400000 -0.169615
23.600000 -0.170397
23.800000 -0.168521
24.000000 -0.167269
24.200000 -0.165113
24.400000 -0.160489
24.600000 -0.155623
24.800000 -0.148225
25.000000 -0.140032
25.200000 -0.132944
25.400000 -0.124377
25.600000 -0.115675
25.800000 -0.106078
26.000000 -0.099711
26.200000 -0.089793
26.400000 -0.079561
26.600000 -0.068716
26.800000 -0.060568
27.000000 -0.054362
27.200000 -0.048037
27.400000 -0.042728
27.600000 -0.037991
27.800000 -0.033391
28.000000 -0.027350
28.200000 -0.021701
28.400000 -0.017819
28.600000 -0.014487
28.800000 -0.010241
29.000000 -0.006663
29.200000 -0.003286
29.400000 0.001975
29.600000 0.003945
29.800000 0.003016
30.000000 0.000157
30.200000 -0.001414
30.400000 -0.001788
30.600000 -0.000676
30.800000 0.000539
31.000000 0.001340
31.200000 0.000194
31.400000 -0.000397
31.600000 0.000012
31.800000 0.001798
32.000000 0.003999
32.200000 0.006399
32.400000 0.007665
32.600000 0.008205
32.800000 0.008996
33.000000 0.008196
33.200000 0.007568
33.400000 0.008729
33.600000 0.008985
33.800000 0.008300
34.000000 0.007646
34.200000 0.008137
34.400000 0.007967
34.600000 0.007561
34.800000 0.009021
35.000000 0.010300
35.200000 0.012375
35.400000 0.011999
35.600000 0.011124
35.800000 0.011763
36.000000 0.010827
36.200000 0.008129
36.400000 0.007139
36.600000 0.007495
36.800000 0.010308
37.000000 0.011192
37.200000 0.009891
37.400000 0.007764
37.600000 0.006109
37.800000 0.004781
38.000000 0.003504
38.200000 0.002358
38.400000 0.002002
38.600000 0.003301
38.800000 0.004144
39.000000 0.004655
39.200000 0.005506
39.400000 0.005270
39.600000 0.004688
39.800000 0.004793
40.000000 0.003243
40.200000 0.001924
40.400000 0.003287
40.600000 0.004798
40.800000 0.006004
41.000000 0.006204
41.200000 0.004863
41.400000 0.003604
41.600000 0.002639
41.800000 0.002802
42.000000 0.003452
42.200000 0.002948
42.400000 0.002435
42.600000 0.001793
42.800000 0.001182
43.000000 -0.000158
43.200000 -0.001710
43.400000 -0.004727
43.600000 -0.006334
43.800000 -0.007467
44.000000 -0.008300
44.200000 -0.009453
44.400000 -0.011906
44.600000 -0.014531
44.800000 -0.016847
45.000000 -0.018417
45.200000 -0.019366
45.400000 -0.020716
45.600000 -0.022137
45.800000 -0.024367
46.000000 -0.027021
46.200000 -0.029786
46.400000 -0.030893
46.600000 -0.032125
46.800000 -0.032938
47.000000 0.000000


==> matlabPlots/constraints/p_d1_dot_scope_y.txt <==
0.000000 0.000066
0.200000 0.000364
0.400000 0.001044
0.600000 0.002342
0.800000 0.004431
1.000000 0.006046
1.200000 0.006446
1.400000 0.005550
1.600000 0.004643
1.800000 0.006003
2.000000 0.005686
2.200000 0.004384
2.400000 0.003624
2.600000 0.001675
2.800000 0.001493
3.000000 0.002034
3.200000 0.002101
3.400000 0.001521
3.600000 0.000907
3.800000 0.000898
4.000000 0.001848
4.200000 0.001777
4.400000 0.000660
4.600000 -0.000029
4.800000 -0.000946
5.000000 -0.001392
5.200000 -0.001561
5.400000 -0.000800
5.600000 0.009095
5.800000 0.042460
6.000000 0.098909
6.200000 0.151119
6.400000 0.175088
6.600000 0.164909
6.800000 0.121191
7.000000 0.068056
7.200000 0.016533
7.400000 -0.015452
7.600000 -0.028002
7.800000 -0.024010
8.000000 -0.013821
8.200000 -0.002903
8.400000 0.004600
8.600000 0.004587
8.800000 -0.001389
9.000000 -0.009626
9.200000 -0.015673
9.400000 -0.019633
9.600000 -0.021811
9.800000 -0.024321
10.000000 -0.024414
10.200000 -0.022827
10.400000 -0.020231
10.600000 -0.018603
10.800000 -0.017784
11.000000 -0.019257
11.200000 -0.016680
11.400000 -0.013590
11.600000 -0.013616
11.800000 -0.014071
12.000000 -0.016136
12.200000 -0.020330
12.400000 -0.024252
12.600000 -0.028436
12.800000 -0.033071
13.000000 -0.036878
13.200000 -0.042948
13.400000 -0.050162
13.600000 -0.056886
13.800000 -0.066485
14.000000 -0.074254
14.200000 -0.079997
14.400000 -0.085298
14.600000 -0.087401
14.800000 -0.091089
15.000000 -0.094342
15.200000 -0.098951
15.400000 -0.102801
15.600000 -0.108531
15.800000 -0.112994
16.000000 -0.114609
16.200000 -0.116440
16.400000 -0.119045
16.600000 -0.119261
16.800000 -0.121082
17.000000 -0.123406
17.200000 -0.123720
17.400000 -0.127263
17.600000 -0.129512
17.800000 -0.131118
18.000000 -0.134738
18.200000 -0.136003
18.400000 -0.137337
18.600000 -0.140593
18.800000 -0.142667
19.000000 -0.143361
19.200000 -0.147164
19.400000 -0.148632
19.600000 -0.149751
19.800000 -0.153638
20.000000 -0.156796
20.200000 -0.161815
20.400000 -0.167940
20.600000 -0.172939
20.800000 -0.179565
21.000000 -0.183716
21.200000 -0.185576
21.400000 -0.187397
21.600000 -0.192606
21.800000 -0.194255
22.000000 -0.196652
22.200000 -0.201443
22.400000 -0.202174
22.600000 -0.205659
22.800000 -0.208380
23.000000 -0.205730
23.200000 -0.209339
23.400000 -0.210170
23.600000 -0.214571
23.800000 -0.214748
24.000000 -0.214939
24.200000 -0.217662
24.400000 -0.217832
24.600000 -0.217974
24.800000 -0.215909
25.000000 -0.211860
25.200000 -0.210694
25.400000 -0.208260
25.600000 -0.207173
25.800000 -0.206916
26.000000 -0.213515
26.200000 -0.214204
26.400000 -0.216935
26.600000 -0.217320
26.800000 -0.216191
27.000000 -0.218083
27.200000 -0.219295
27.400000 -0.220710
27.600000 -0.223687
27.800000 -0.226730
28.000000 -0.226008
28.200000 -0.229080
28.400000 -0.231634
28.600000 -0.231491
28.800000 -0.226496
29.000000 -0.222656
29.200000 -0.221847
29.400000 -0.222566
29.600000 -0.222033
29.800000 -0.221225
30.000000 -0.223275
30.200000 -0.221528
30.400000 -0.216784
30.600000 -0.211308
30.800000 -0.204081
31.000000 -0.196482
31.200000 -0.187960
31.400000 -0.177841
31.600000 -0.168152
31.800000 -0.160337
32.000000 -0.148531
32.200000 -0.134959
32.400000 -0.120212
32.600000 -0.107783
32.800000 -0.095627
33.000000 -0.090216
33.200000 -0.081768
33.400000 -0.074513
33.600000 -0.068062
33.800000 -0.062063
34.000000 -0.056160
34.200000 -0.049620
34.400000 -0.044204
34.600000 -0.039621
34.800000 -0.036073
35.000000 -0.033941
35.200000 -0.031886
35.400000 -0.030604
35.600000 -0.030847
35.800000 -0.031149
36.000000 -0.031773
36.200000 -0.033718
36.400000 -0.033844
36.600000 -0.032463
36.800000 -0.027864
37.000000 -0.024843
37.200000 -0.023156
37.400000 -0.019466
37.600000 -0.019299
37.800000 -0.020176
38.000000 -0.018436
38.200000 -0.015638
38.400000 -0.012195
38.600000 -0.007943
38.800000 -0.003672
39.000000 0.000427
39.200000 0.004645
39.400000 0.006610
39.600000 0.007900
39.800000 0.010073
40.000000 0.010694
40.200000 0.010291
40.400000 0.011508
40.600000 0.013309
40.800000 0.014665
41.000000 0.015699
41.200000 0.015900
41.400000 0.016188
41.600000 0.017711
41.800000 0.019345
42.000000 0.019116
42.200000 0.018173
42.400000 0.015449
42.600000 0.010549
42.800000 0.005588
43.000000 0.001416
43.200000 -0.003992
43.400000 -0.009229
43.600000 -0.015015
43.800000 -0.022266
44.000000 -0.028015
44.200000 -0.030914
44.400000 -0.035896
44.600000 -0.040885
44.800000 -0.044641
45.000000 -0.048952
45.200000 -0.051984
45.400000 -0.053809
45.600000 -0.057726
45.800000 -0.063284
46.000000 -0.067888
46.200000 -0.071263
46.400000 -0.074238
46.600000 -0.077149
46.800000 -0.081898
47.000000 0.000000


==> matlabPlots/constraints/p_d1_dot_scope_z.txt <==
0.000000 -0.016006
0.200000 -0.013635
0.400000 -0.013777
0.600000 -0.015208
0.800000 -0.016861
1.000000 -0.016478
1.200000 -0.017980
1.400000 -0.020562
1.600000 -0.021420
1.800000 -0.021960
2.000000 -0.021832
2.200000 -0.021920
2.400000 -0.023457
2.600000 -0.021864
2.800000 -0.018121
3.000000 -0.012941
3.200000 -0.009719
3.400000 -0.005685
3.600000 -0.002989
3.800000 -0.001290
4.000000 -0.001066
4.200000 -0.001266
4.400000 0.000871
4.600000 0.001327
4.800000 0.002717
5.000000 0.001729
5.200000 0.000560
5.400000 0.002179
5.600000 -0.003073
5.800000 -0.023363
6.000000 -0.061792
6.200000 -0.100456
6.400000 -0.126750
6.600000 -0.137377
6.800000 -0.122134
7.000000 -0.086676
7.200000 -0.033929
7.400000 0.013334
7.600000 0.051373
7.800000 0.083343
8.000000 0.102823
8.200000 0.109223
8.400000 0.111444
8.600000 0.112472
8.800000 0.115108
9.000000 0.119785
9.200000 0.128329
9.400000 0.136743
9.600000 0.147065
9.800000 0.155956
10.000000 0.162539
10.200000 0.168415
10.400000 0.174291
10.600000 0.179533
10.800000 0.182438
11.000000 0.185247
11.200000 0.187374
11.400000 0.188709
11.600000 0.190654
11.800000 0.191324
12.000000 0.192285
12.200000 0.191234
12.400000 0.192042
12.600000 0.193646
12.800000 0.193993
13.000000 0.195356
13.200000 0.197560
13.400000 0.198941
13.600000 0.198365
13.800000 0.199009
14.000000 0.199976
14.200000 0.200981
14.400000 0.202652
14.600000 0.200904
14.800000 0.202991
15.000000 0.204554
15.200000 0.207905
15.400000 0.208385
15.600000 0.210093
15.800000 0.212236
16.000000 0.213952
16.200000 0.214379
16.400000 0.215696
16.600000 0.214385
16.800000 0.213457
17.000000 0.215572
17.200000 0.215539
17.400000 0.217523
17.600000 0.218846
17.800000 0.217113
18.000000 0.216674
18.200000 0.216444
18.400000 0.216857
18.600000 0.217016
18.800000 0.216217
19.000000 0.214477
19.200000 0.212152
19.400000 0.211855
19.600000 0.211791
19.800000 0.210494
20.000000 0.210579
20.200000 0.208166
20.400000 0.206838
20.600000 0.206124
20.800000 0.206306
21.000000 0.203851
21.200000 0.201636
21.400000 0.200895
21.600000 0.198729
21.800000 0.198602
22.000000 0.199115
22.200000 0.197883
22.400000 0.196810
22.600000 0.195584
22.800000 0.193933
23.000000 0.193872
23.200000 0.194862
23.400000 0.194990
23.600000 0.195210
23.800000 0.198339
24.000000 0.200975
24.200000 0.202316
24.400000 0.207087
24.600000 0.214819
24.800000 0.222030
25.000000 0.229242
25.200000 0.240490
25.400000 0.249300
25.600000 0.258088
25.800000 0.267525
26.000000 0.278440
26.200000 0.286886
26.400000 0.297457
26.600000 0.306639
26.800000 0.317575
27.000000 0.325688
27.200000 0.333563
27.400000 0.341116
27.600000 0.348815
27.800000 0.351449
28.000000 0.354811
28.200000 0.366502
28.400000 0.376964
28.600000 0.385428
28.800000 0.389057
29.000000 0.389035
29.200000 0.388463
29.400000 0.387518
29.600000 0.387227
29.800000 0.383834
30.000000 0.380983
30.200000 0.374401
30.400000 0.368986
30.600000 0.358882
30.800000 0.348930
31.000000 0.337912
31.200000 0.325686
31.400000 0.311127
31.600000 0.298255
31.800000 0.282409
32.000000 0.266891
32.200000 0.252100
32.400000 0.236333
32.600000 0.221920
32.800000 0.210266
33.000000 0.194523
33.200000 0.179487
33.400000 0.167401
33.600000 0.156047
33.800000 0.146307
34.000000 0.137652
34.200000 0.127770
34.400000 0.120281
34.600000 0.112189
34.800000 0.105472
35.000000 0.101149
35.200000 0.098644
35.400000 0.094755
35.600000 0.093075
35.800000 0.092419
36.000000 0.090719
36.200000 0.087488
36.400000 0.084536
36.600000 0.080409
36.800000 0.076804
37.000000 0.070787
37.200000 0.063464
37.400000 0.055816
37.600000 0.051369
37.800000 0.044661
38.000000 0.036377
38.200000 0.030561
38.400000 0.024722
38.600000 0.018210
38.800000 0.011871
39.000000 0.003351
39.200000 -0.002312
39.400000 -0.007403
39.600000 -0.012967
39.800000 -0.019194
40.000000 -0.023217
40.200000 -0.027049
40.400000 -0.030245
40.600000 -0.033261
40.800000 -0.037064
41.000000 -0.039296
41.200000 -0.040171
41.400000 -0.041469
41.600000 -0.040886
41.800000 -0.039626
42.000000 -0.037672
42.200000 -0.033034
42.400000 -0.025484
42.600000 -0.017592
42.800000 -0.010174
43.000000 -0.002598
43.200000 0.007115
43.400000 0.016687
43.600000 0.025444
43.800000 0.036097
44.000000 0.046097
44.200000 0.056711
44.400000 0.068550
44.600000 0.077222
44.800000 0.086522
45.000000 0.097357
45.200000 0.107611
45.400000 0.117462
45.600000 0.124894
45.800000 0.133498
46.000000 0.139035
46.200000 0.147218
46.400000 0.153095
46.600000 0.157067
46.800000 0.162796
47.000000 0.000000


==> matlabPlots/constraints/p_d1_scope_x.txt <==
0   -6.9591
0.2000   -6.9596
0.4000   -6.9610
0.6000   -6.9624
0.8000   -6.9616
1.0000   -6.9591
1.2000   -6.9571
1.4000   -6.9557
1.6000   -6.9548
1.8000   -6.9537
2.0000   -6.9522
2.2000   -6.9504
2.4000   -6.9484
2.6000   -6.9464
2.8000   -6.9450
3.0000   -6.9442
3.2000   -6.9434
3.4000   -6.9426
3.6000   -6.9419
3.8000   -6.9410
4.0000   -6.9398
4.2000   -6.9383
4.4000   -6.9367
4.6000   -6.9355
4.8000   -6.9345
5.0000   -6.9334
5.2000   -6.9321
5.4000   -6.9309
5.6000   -6.9303
5.8000   -6.9296
6.0000   -6.9265
6.2000   -6.9204
6.4000   -6.9132
6.6000   -6.9083
6.8000   -6.9086
7.0000   -6.9139
7.2000   -6.9230
7.4000   -6.9347
7.6000   -6.9485
7.8000   -6.9640
8.0000   -6.9809
8.2000   -6.9993
8.4000   -7.0200
8.6000   -7.0451
8.8000   -7.0743
9.0000   -7.1066
9.2000   -7.1423
9.4000   -7.1810
9.6000   -7.2230
9.8000   -7.2675
10.0000   -7.3140
10.2000   -7.3626
10.4000   -7.4135
10.6000   -7.4669
10.8000   -7.5217
11.0000   -7.5766
11.2000   -7.6327
11.4000   -7.6891
11.6000   -7.7456
11.8000   -7.8021
12.0000   -7.8578
12.2000   -7.9130
12.4000   -7.9683
12.6000   -8.0232
12.8000   -8.0781
13.0000   -8.1337
13.2000   -8.1892
13.4000   -8.2445
13.6000   -8.2998
13.8000   -8.3549
14.0000   -8.4099
14.2000   -8.4657
14.4000   -8.5228
14.6000   -8.5817
14.8000   -8.6415
15.0000   -8.7026
15.2000   -8.7646
15.4000   -8.8272
15.6000   -8.8902
15.8000   -8.9531
16.0000   -9.0165
16.2000   -9.0800
16.4000   -9.1429
16.6000   -9.2061
16.8000   -9.2692
17.0000   -9.3313
17.2000   -9.3930
17.4000   -9.4544
17.6000   -9.5153
17.8000   -9.5764
18.0000   -9.6373
18.2000   -9.6980
18.4000   -9.7585
18.6000   -9.8182
18.8000   -9.8778
19.0000   -9.9381
19.2000   -9.9972
19.4000  -10.0545
19.6000  -10.1107
19.8000  -10.1663
20.0000  -10.2207
20.2000  -10.2732
20.4000  -10.3239
20.6000  -10.3735
20.8000  -10.4214
21.0000  -10.4677
21.2000  -10.5131
21.4000  -10.5575
21.6000  -10.5995
21.8000  -10.6395
22.0000  -10.6783
22.2000  -10.7165
22.4000  -10.7547
22.6000  -10.7927
22.8000  -10.8300
23.0000  -10.8668
23.2000  -10.9026
23.4000  -10.9376
23.6000  -10.9720
23.8000  -11.0064
24.0000  -11.0409
24.2000  -11.0750
24.4000  -11.1084
24.6000  -11.1410
24.8000  -11.1727
25.0000  -11.2033
25.2000  -11.2322
25.4000  -11.2595
25.6000  -11.2854
25.8000  -11.3097
26.0000  -11.3321
26.2000  -11.3529
26.4000  -11.3721
26.6000  -11.3895
26.8000  -11.4048
27.0000  -11.4184
27.2000  -11.4308
27.4000  -11.4419
27.6000  -11.4520
27.8000  -11.4613
28.0000  -11.4699
28.2000  -11.4773
28.4000  -11.4831
28.6000  -11.4883
28.8000  -11.4935
29.0000  -11.4982
29.2000  -11.5022
29.4000  -11.5057
29.6000  -11.5081
29.8000  -11.5098
30.0000  -11.5112
30.2000  -11.5130
30.4000  -11.5158
30.6000  -11.5190
30.8000  -11.5219
31.0000  -11.5242
31.2000  -11.5258
31.4000  -11.5272
31.6000  -11.5289
31.8000  -11.5315
32.0000  -11.5346
32.2000  -11.5369
32.4000  -11.5376
32.6000  -11.5372
32.8000  -11.5368
33.0000  -11.5370
33.2000  -11.5377
33.4000  -11.5380
33.6000  -11.5375
33.8000  -11.5364
34.0000  -11.5351
34.2000  -11.5340
34.4000  -11.5331
34.6000  -11.5326
34.8000  -11.5323
35.0000  -11.5317
35.2000  -11.5304
35.4000  -11.5285
35.6000  -11.5262
35.8000  -11.5239
36.0000  -11.5219
36.2000  -11.5197
36.4000  -11.5179
36.6000  -11.5166
36.8000  -11.5156
37.0000  -11.5142
37.2000  -11.5123
37.4000  -11.5106
37.6000  -11.5093
37.8000  -11.5084
38.0000  -11.5080
38.2000  -11.5078
38.4000  -11.5078
38.6000  -11.5080
38.8000  -11.5082
39.0000  -11.5082
39.2000  -11.5080
39.4000  -11.5074
39.6000  -11.5068
39.8000  -11.5062
40.0000  -11.5057
40.2000  -11.5051
40.4000  -11.5048
40.6000  -11.5047
40.8000  -11.5042
41.0000  -11.5033
41.2000  -11.5021
41.4000  -11.5009
41.6000  -11.5000
41.8000  -11.4993
42.0000  -11.4987
42.2000  -11.4977
42.4000  -11.4964
42.6000  -11.4951
42.8000  -11.4939
43.0000  -11.4928
43.2000  -11.4918
43.4000  -11.4910
43.6000  -11.4907
43.8000  -11.4908
44.0000  -11.4912
44.2000  -11.4917
44.4000  -11.4923
44.6000  -11.4934
44.8000  -11.4949
45.0000  -11.4971
45.2000  -11.4997
45.4000  -11.5024
45.6000  -11.5056
45.8000  -11.5090
46.0000  -11.5127
46.2000  -11.5171
46.4000  -11.5220
46.6000  -11.5275
46.8000  -11.5333
47.0000  -11.5432

==> matlabPlots/constraints/p_d1_scope_y.txt <==
0    5.7902
0.2000    5.7895
0.4000    5.7862
0.6000    5.7817
0.8000    5.7783
1.0000    5.7762
1.2000    5.7752
1.4000    5.7761
1.6000    5.7777
1.8000    5.7788
2.0000    5.7799
2.2000    5.7813
2.4000    5.7824
2.6000    5.7832
2.8000    5.7840
3.0000    5.7847
3.2000    5.7855
3.4000    5.7863
3.6000    5.7870
3.8000    5.7875
4.0000    5.7878
4.2000    5.7881
4.4000    5.7885
4.6000    5.7890
4.8000    5.7892
5.0000    5.7892
5.2000    5.7889
5.4000    5.7884
5.6000    5.7873
5.8000    5.7853
6.0000    5.7859
6.2000    5.7957
6.4000    5.8190
6.6000    5.8534
6.8000    5.8914
7.0000    5.9243
7.2000    5.9471
7.4000    5.9588
7.6000    5.9610
7.8000    5.9578
8.0000    5.9532
8.2000    5.9491
8.4000    5.9469
8.6000    5.9472
8.8000    5.9487
9.0000    5.9495
9.2000    5.9489
9.4000    5.9468
9.6000    5.9438
9.8000    5.9398
10.0000    5.9348
10.2000    5.9291
10.4000    5.9234
10.6000    5.9186
10.8000    5.9142
11.0000    5.9099
11.2000    5.9054
11.4000    5.9008
11.6000    5.8970
11.8000    5.8933
12.0000    5.8895
12.2000    5.8856
12.4000    5.8810
12.6000    5.8755
12.8000    5.8695
13.0000    5.8624
13.2000    5.8545
13.4000    5.8456
13.6000    5.8352
13.8000    5.8235
14.0000    5.8103
14.2000    5.7955
14.4000    5.7794
14.6000    5.7618
14.8000    5.7436
15.0000    5.7251
15.2000    5.7057
15.4000    5.6856
15.6000    5.6645
15.8000    5.6427
16.0000    5.6197
16.2000    5.5958
16.4000    5.5719
16.6000    5.5474
16.8000    5.5223
17.0000    5.4973
17.2000    5.4718
17.4000    5.4462
17.6000    5.4203
17.8000    5.3936
18.0000    5.3665
18.2000    5.3390
18.4000    5.3109
18.6000    5.2825
18.8000    5.2538
19.0000    5.2244
19.2000    5.1946
19.4000    5.1642
19.6000    5.1335
19.8000    5.1025
20.0000    5.0710
20.2000    5.0387
20.4000    5.0056
20.6000    4.9715
20.8000    4.9363
21.0000    4.8994
21.2000    4.8613
21.4000    4.8226
21.6000    4.7836
21.8000    4.7440
22.0000    4.7042
22.2000    4.6639
22.4000    4.6226
22.6000    4.5812
22.8000    4.5396
23.0000    4.4966
23.2000    4.4535
23.4000    4.4106
23.6000    4.3678
23.8000    4.3244
24.0000    4.2805
24.2000    4.2365
24.4000    4.1926
24.6000    4.1485
24.8000    4.1042
25.0000    4.0602
25.2000    4.0170
25.4000    3.9746
25.6000    3.9325
25.8000    3.8904
26.0000    3.8485
26.2000    3.8061
26.4000    3.7629
26.6000    3.7195
26.8000    3.6758
27.0000    3.6321
27.2000    3.5884
27.4000    3.5445
27.6000    3.5002
27.8000    3.4554
28.0000    3.4099
28.2000    3.3647
28.4000    3.3196
28.6000    3.2737
28.8000    3.2269
29.0000    3.1802
29.2000    3.1344
29.4000    3.0894
29.6000    3.0447
29.8000    2.9998
30.0000    2.9549
30.2000    2.9098
30.4000    2.8647
30.6000    2.8199
30.8000    2.7755
31.0000    2.7321
31.2000    2.6897
31.4000    2.6483
31.6000    2.6089
31.8000    2.5725
32.0000    2.5377
32.2000    2.5040
32.4000    2.4723
32.6000    2.4432
32.8000    2.4169
33.0000    2.3939
33.2000    2.3730
33.4000    2.3531
33.6000    2.3349
33.8000    2.3180
34.0000    2.3024
34.2000    2.2881
34.4000    2.2755
34.6000    2.2647
34.8000    2.2552
35.0000    2.2465
35.2000    2.2386
35.4000    2.2310
35.6000    2.2239
35.8000    2.2170
36.0000    2.2102
36.2000    2.2034
36.4000    2.1961
36.6000    2.1886
36.8000    2.1814
37.0000    2.1747
37.2000    2.1686
37.4000    2.1635
37.6000    2.1593
37.8000    2.1555
38.0000    2.1514
38.2000    2.1473
38.4000    2.1438
38.6000    2.1409
38.8000    2.1388
39.0000    2.1376
39.2000    2.1374
39.4000    2.1379
39.6000    2.1391
39.8000    2.1406
40.0000    2.1424
40.2000    2.1446
40.4000    2.1468
40.6000    2.1489
40.8000    2.1514
41.0000    2.1543
41.2000    2.1573
41.4000    2.1605
41.6000    2.1638
41.8000    2.1673
42.0000    2.1712
42.2000    2.1752
42.4000    2.1790
42.6000    2.1824
42.8000    2.1850
43.0000    2.1865
43.2000    2.1872
43.4000    2.1870
43.6000    2.1856
43.8000    2.1830
44.0000    2.1790
44.2000    2.1739
44.4000    2.1680
44.6000    2.1613
44.8000    2.1536
45.0000    2.1448
45.2000    2.1353
45.4000    2.1254
45.6000    2.1149
45.8000    2.1038
46.0000    2.0916
46.2000    2.0784
46.4000    2.0646
46.6000    2.0499
46.8000    2.0346
47.0000    2.0101

==> matlabPlots/constraints/p_d1_scope_z.txt <==
0    1.7234
0.2000    1.7225
0.4000    1.7199
0.6000    1.7175
0.8000    1.7149
1.0000    1.7119
1.2000    1.7090
1.4000    1.7054
1.6000    1.7011
1.8000    1.6969
2.0000    1.6926
2.2000    1.6881
2.4000    1.6837
2.6000    1.6793
2.8000    1.6749
3.0000    1.6711
3.2000    1.6682
3.4000    1.6661
3.6000    1.6647
3.8000    1.6639
4.0000    1.6636
4.2000    1.6635
4.4000    1.6634
4.6000    1.6635
4.8000    1.6639
5.0000    1.6644
5.2000    1.6649
5.4000    1.6654
5.6000    1.6663
5.8000    1.6675
6.0000    1.6664
6.2000    1.6593
6.4000    1.6433
6.6000    1.6187
6.8000    1.5890
7.0000    1.5603
7.2000    1.5388
7.4000    1.5274
7.6000    1.5271
7.8000    1.5361
8.0000    1.5524
8.2000    1.5736
8.4000    1.5967
8.6000    1.6195
8.8000    1.6419
9.0000    1.6643
9.2000    1.6874
9.4000    1.7123
9.6000    1.7393
9.8000    1.7682
10.0000    1.7993
10.2000    1.8323
10.4000    1.8664
10.6000    1.9013
10.8000    1.9372
11.0000    1.9736
11.2000    2.0107
11.4000    2.0483
11.6000    2.0861
11.8000    2.1242
12.0000    2.1626
12.2000    2.2008
12.4000    2.2389
12.6000    2.2771
12.8000    2.3153
13.0000    2.3538
13.2000    2.3928
13.4000    2.4320
13.6000    2.4712
13.8000    2.5105
14.0000    2.5497
14.2000    2.5890
14.4000    2.6288
14.6000    2.6689
14.8000    2.7090
15.0000    2.7492
15.2000    2.7898
15.4000    2.8309
15.6000    2.8723
15.8000    2.9141
16.0000    2.9563
16.2000    2.9993
16.4000    3.0423
16.6000    3.0853
16.8000    3.1287
17.0000    3.1717
17.2000    3.2147
17.4000    3.2581
17.6000    3.3015
17.8000    3.3451
18.0000    3.3886
18.2000    3.4319
18.4000    3.4753
18.6000    3.5186
18.8000    3.5618
19.0000    3.6056
19.2000    3.6493
19.4000    3.6919
19.6000    3.7345
19.8000    3.7774
20.0000    3.8204
20.2000    3.8628
20.4000    3.9046
20.6000    3.9465
20.8000    3.9882
21.0000    4.0294
21.2000    4.0705
21.4000    4.1116
21.6000    4.1519
21.8000    4.1916
22.0000    4.2312
22.2000    4.2703
22.4000    4.3095
22.6000    4.3488
22.8000    4.3876
23.0000    4.4264
23.2000    4.4649
23.4000    4.5035
23.6000    4.5420
23.8000    4.5805
24.0000    4.6196
24.2000    4.6592
24.4000    4.6993
24.6000    4.7400
24.8000    4.7822
25.0000    4.8261
25.2000    4.8715
25.4000    4.9187
25.6000    4.9678
25.8000    5.0187
26.0000    5.0714
26.2000    5.1259
26.4000    5.1824
26.6000    5.2409
26.8000    5.3014
27.0000    5.3639
27.2000    5.4279
27.4000    5.4933
27.6000    5.5604
27.8000    5.6289
28.0000    5.6981
28.2000    5.7682
28.4000    5.8399
28.6000    5.9138
28.8000    5.9897
29.0000    6.0667
29.2000    6.1438
29.4000    6.2207
29.6000    6.2974
29.8000    6.3740
30.0000    6.4500
30.2000    6.5256
30.4000    6.6001
30.6000    6.6736
30.8000    6.7457
31.0000    6.8160
31.2000    6.8841
31.4000    6.9501
31.6000    7.0135
31.8000    7.0740
32.0000    7.1315
32.2000    7.1863
32.4000    7.2383
32.6000    7.2873
32.8000    7.3332
33.0000    7.3761
33.2000    7.4161
33.4000    7.4535
33.6000    7.4881
33.8000    7.5205
34.0000    7.5509
34.2000    7.5795
34.4000    7.6062
34.6000    7.6313
34.8000    7.6546
35.0000    7.6765
35.2000    7.6976
35.4000    7.7179
35.6000    7.7374
35.8000    7.7565
36.0000    7.7752
36.2000    7.7937
36.4000    7.8114
36.6000    7.8286
36.8000    7.8452
37.0000    7.8610
37.2000    7.8755
37.4000    7.8886
37.6000    7.9002
37.8000    7.9106
38.0000    7.9199
38.2000    7.9276
38.4000    7.9339
38.6000    7.9392
38.8000    7.9432
39.0000    7.9459
39.2000    7.9470
39.4000    7.9468
39.6000    7.9454
39.8000    7.9430
40.0000    7.9395
40.2000    7.9348
40.4000    7.9295
40.6000    7.9237
40.8000    7.9173
41.0000    7.9101
41.2000    7.9024
41.4000    7.8942
41.6000    7.8859
41.8000    7.8777
42.0000    7.8698
42.2000    7.8622
42.4000    7.8553
42.6000    7.8498
42.8000    7.8457
43.0000    7.8431
43.2000    7.8420
43.4000    7.8425
43.6000    7.8450
43.8000    7.8496
44.0000    7.8559
44.2000    7.8644
44.4000    7.8750
44.6000    7.8876
44.8000    7.9022
45.0000    7.9189
45.2000    7.9375
45.4000    7.9582
45.6000    7.9810
45.8000    8.0054
46.0000    8.0313
46.2000    8.0586
46.4000    8.0872
46.6000    8.1173
46.8000    8.1485
47.0000    8.1954

==> matlabPlots/constraints/pose_scope_x.txt <==
0.000000 -6.959103
0.200000 -6.958925
0.400000 -6.959259
0.600000 -6.959749
0.800000 -6.959034
1.000000 -6.957445
1.200000 -6.956146
1.400000 -6.954982
1.600000 -6.953932
1.800000 -6.952716
2.000000 -6.951104
2.200000 -6.949286
2.400000 -6.947532
2.600000 -6.945958
2.800000 -6.944855
3.000000 -6.944074
3.200000 -6.943271
3.400000 -6.942437
3.600000 -6.941574
3.800000 -6.940569
4.000000 -6.939332
4.200000 -6.937949
4.400000 -6.936622
4.600000 -6.935522
4.800000 -6.934561
5.000000 -6.933565
5.200000 -6.932498
5.400000 -6.931568
5.600000 -6.930797
5.800000 -6.928787
6.000000 -6.923823
6.200000 -6.916738
6.400000 -6.910231
6.600000 -6.907413
6.800000 -6.910146
7.000000 -6.917634
7.200000 -6.928473
7.400000 -6.941618
7.600000 -6.956385
7.800000 -6.972739
8.000000 -6.990929
8.200000 -7.011167
8.400000 -7.034076
8.600000 -7.060738
8.800000 -7.090727
9.000000 -7.124094
9.200000 -7.160860
9.400000 -7.200508
9.600000 -7.243386
9.800000 -7.288988
10.000000 -7.336688
10.200000 -7.386452
10.400000 -7.438166
10.600000 -7.491579
10.800000 -7.545785
11.000000 -7.600382
11.200000 -7.655971
11.400000 -7.711701
11.600000 -7.767489
11.800000 -7.823102
12.000000 -7.878031
12.200000 -7.932671
12.400000 -7.987277
12.600000 -8.041498
12.800000 -8.095992
13.000000 -8.151008
13.200000 -8.205877
13.400000 -8.260497
13.600000 -8.314853
13.800000 -8.369137
14.000000 -8.423774
14.200000 -8.479439
14.400000 -8.536522
14.600000 -8.595008
14.800000 -8.654516
15.000000 -8.715291
15.200000 -8.776871
15.400000 -8.839090
15.600000 -8.901692
15.800000 -8.964342
16.000000 -9.027128
16.200000 -9.089893
16.400000 -9.152298
16.600000 -9.214679
16.800000 -9.276597
17.000000 -9.337901
17.200000 -9.398845
17.400000 -9.459494
17.600000 -9.519909
17.800000 -9.580247
18.000000 -9.640383
18.200000 -9.700277
18.400000 -9.759774
18.600000 -9.818754
18.800000 -9.877697
19.000000 -9.936374
19.200000 -9.993882
19.400000 -10.049969
19.600000 -10.104822
19.800000 -10.158707
20.000000 -10.211243
20.200000 -10.262159
20.400000 -10.311436
20.600000 -10.359336
20.800000 -10.405733
21.000000 -10.450707
21.200000 -10.494620
21.400000 -10.537140
21.600000 -10.577736
21.800000 -10.616743
22.000000 -10.654842
22.200000 -10.692566
22.400000 -10.730332
22.600000 -10.767752
22.800000 -10.804440
23.000000 -10.840316
23.200000 -10.875272
23.400000 -10.909773
23.600000 -10.943991
23.800000 -10.978166
24.000000 -11.012201
24.200000 -11.045866
24.400000 -11.078857
24.600000 -11.110944
24.800000 -11.141999
25.000000 -11.171744
25.200000 -11.199835
25.400000 -11.226358
25.600000 -11.251317
25.800000 -11.274534
26.000000 -11.296007
26.200000 -11.315915
26.400000 -11.334016
26.600000 -11.350074
26.800000 -11.364178
27.000000 -11.376723
27.200000 -11.388041
27.400000 -11.398136
27.600000 -11.407187
27.800000 -11.415398
28.000000 -11.422780
28.200000 -11.428927
28.400000 -11.433786
28.600000 -11.437993
28.800000 -11.441792
29.000000 -11.445004
29.200000 -11.447523
29.400000 -11.449325
29.600000 -11.450228
29.800000 -11.450689
30.000000 -11.451217
30.200000 -11.452202
30.400000 -11.453757
30.600000 -11.455506
30.800000 -11.457004
31.000000 -11.458016
31.200000 -11.458760
31.400000 -11.459457
31.600000 -11.460308
31.800000 -11.461495
32.000000 -11.462824
32.200000 -11.463430
32.400000 -11.463053
32.600000 -11.462043
32.800000 -11.460976
33.000000 -11.460210
33.200000 -11.459818
33.400000 -11.459183
33.600000 -11.458035
33.800000 -11.456611
34.000000 -11.455152
34.200000 -11.453794
34.400000 -11.452580
34.600000 -11.451530
34.800000 -11.450589
35.000000 -11.449293
35.200000 -11.447511
35.400000 -11.445333
35.600000 -11.443001
35.800000 -11.440755
36.000000 -11.438593
36.200000 -11.436556
36.400000 -11.434875
36.600000 -11.433539
36.800000 -11.432142
37.000000 -11.430348
37.200000 -11.428360
37.400000 -11.426601
37.600000 -11.425284
37.800000 -11.424285
38.000000 -11.423642
38.200000 -11.423267
38.400000 -11.423055
38.600000 -11.422886
38.800000 -11.422605
39.000000 -11.422197
39.200000 -11.421571
39.400000 -11.420753
39.600000 -11.419935
39.800000 -11.419165
40.000000 -11.418494
40.200000 -11.417931
40.400000 -11.417536
40.600000 -11.417092
40.800000 -11.416318
41.000000 -11.415267
41.200000 -11.414068
41.400000 -11.413074
41.600000 -11.412322
41.800000 -11.411702
42.000000 -11.411065
42.200000 -11.410248
42.400000 -11.409343
42.600000 -11.408476
42.800000 -11.407749
43.000000 -11.407126
43.200000 -11.406728
43.400000 -11.406646
43.600000 -11.407022
43.800000 -11.407786
44.000000 -11.408766
44.200000 -11.409912
44.400000 -11.411288
44.600000 -11.413126
44.800000 -11.415459
45.000000 -11.418346
45.200000 -11.421523
45.400000 -11.424909
45.600000 -11.428614
45.800000 -11.432648
46.000000 -11.437054
46.200000 -11.442091
46.400000 -11.447601
46.600000 -11.453482
46.800000 -11.459651
47.000000 -11.466070


==> matlabPlots/constraints/pose_scope_y.txt <==
0.000000 5.790205
0.200000 5.789952
0.400000 5.788320
0.600000 5.786158
0.800000 5.784835
1.000000 5.784305
1.200000 5.784385
1.400000 5.785468
1.600000 5.786823
1.800000 5.787878
2.000000 5.789038
2.200000 5.790227
2.400000 5.791173
2.600000 5.791867
2.800000 5.792388
3.000000 5.792893
3.200000 5.793500
3.400000 5.794119
3.600000 5.794606
3.800000 5.794924
4.000000 5.795209
4.200000 5.795541
4.400000 5.795861
4.600000 5.796137
4.800000 5.796224
5.000000 5.796080
5.200000 5.795774
5.400000 5.795413
5.600000 5.795228
5.800000 5.796598
6.000000 5.803777
6.200000 5.821122
6.400000 5.849256
6.600000 5.883767
6.800000 5.917361
7.000000 5.943373
7.200000 5.959014
7.400000 5.964778
7.600000 5.963539
7.800000 5.959165
8.000000 5.954956
8.200000 5.952057
8.400000 5.951048
8.600000 5.951686
8.800000 5.952649
9.000000 5.952546
9.200000 5.950928
9.400000 5.948104
9.600000 5.944514
9.800000 5.940202
10.000000 5.935276
10.200000 5.930036
10.400000 5.924975
10.600000 5.920693
10.800000 5.916665
11.000000 5.912693
11.200000 5.908641
11.400000 5.904753
11.600000 5.901572
11.800000 5.898336
12.000000 5.894915
12.200000 5.891166
12.400000 5.886627
12.600000 5.881226
12.800000 5.875163
13.000000 5.868129
13.200000 5.860166
13.400000 5.851099
13.600000 5.840532
13.800000 5.828504
14.000000 5.814901
14.200000 5.799765
14.400000 5.783414
14.600000 5.765996
14.800000 5.747952
15.000000 5.729449
15.200000 5.710103
15.400000 5.689929
15.600000 5.668828
15.800000 5.646855
16.000000 5.623936
16.200000 5.600463
16.400000 5.576731
16.600000 5.552558
16.800000 5.527997
17.000000 5.503269
17.200000 5.478163
17.400000 5.452796
17.600000 5.427038
17.800000 5.400631
18.000000 5.373814
18.200000 5.346512
18.400000 5.318804
18.600000 5.290744
18.800000 5.262214
19.000000 5.233241
19.200000 5.203748
19.400000 5.173800
19.600000 5.143495
19.800000 5.112862
20.000000 5.081586
20.200000 5.049516
20.400000 5.016441
20.600000 4.982381
20.800000 4.947160
21.000000 4.910517
21.200000 4.873002
21.400000 4.835001
21.600000 4.796527
21.800000 4.757362
22.000000 4.717898
22.200000 4.677864
22.400000 4.637006
22.600000 4.595939
22.800000 4.554424
23.000000 4.512186
23.200000 4.469916
23.400000 4.427460
23.600000 4.384836
23.800000 4.341667
24.000000 4.298169
24.200000 4.254594
24.400000 4.210886
24.600000 4.166987
24.800000 4.123162
25.000000 4.079718
25.200000 4.037042
25.400000 3.994885
25.600000 3.953087
25.800000 3.911325
26.000000 3.869414
26.200000 3.826814
26.400000 3.783645
26.600000 3.740222
26.800000 3.696664
27.000000 3.653128
27.200000 3.609429
27.400000 3.565482
27.600000 3.521105
27.800000 3.476217
28.000000 3.430791
28.200000 3.385469
28.400000 3.339908
28.600000 3.293740
28.800000 3.247395
29.000000 3.201610
29.200000 3.156472
29.400000 3.111789
29.600000 3.067177
29.800000 3.022612
30.000000 2.977901
30.200000 2.933127
30.400000 2.888633
30.600000 2.844841
30.800000 2.801824
31.000000 2.760125
31.200000 2.719671
31.400000 2.680695
31.600000 2.643682
31.800000 2.609080
32.000000 2.576276
32.200000 2.545207
32.400000 2.516551
32.600000 2.490632
32.800000 2.467316
33.000000 2.446559
33.200000 2.427530
33.400000 2.409769
33.600000 2.393514
33.800000 2.378581
34.000000 2.364845
34.200000 2.352391
34.400000 2.341427
34.600000 2.331878
34.800000 2.323307
35.000000 2.315486
35.200000 2.308230
35.400000 2.301344
35.600000 2.294699
35.800000 2.288162
36.000000 2.281636
36.200000 2.274939
36.400000 2.267905
36.600000 2.260817
36.800000 2.254201
37.000000 2.248189
37.200000 2.242778
37.400000 2.238078
37.600000 2.234060
37.800000 2.230188
38.000000 2.226219
38.200000 2.222440
38.400000 2.219292
38.600000 2.216868
38.800000 2.215232
39.000000 2.214474
39.200000 2.214599
39.400000 2.215448
39.600000 2.216761
39.800000 2.218399
40.000000 2.220371
40.200000 2.222536
40.400000 2.224738
40.600000 2.227004
40.800000 2.229658
41.000000 2.232600
41.200000 2.235713
41.400000 2.238922
41.600000 2.242252
41.800000 2.245850
42.000000 2.249722
42.200000 2.253589
42.400000 2.257203
42.600000 2.260224
42.800000 2.262335
43.000000 2.263414
43.200000 2.263634
43.400000 2.262879
43.600000 2.260965
43.800000 2.257821
44.000000 2.253283
44.200000 2.247773
44.400000 2.241498
44.600000 2.234335
44.800000 2.226203
45.000000 2.217131
45.200000 2.207310
45.400000 2.197070
45.600000 2.186238
45.800000 2.174667
46.000000 2.162040
46.200000 2.148423
46.400000 2.134236
46.600000 2.119361
46.800000 2.103763
47.000000 2.087415


==> matlabPlots/constraints/pose_scope_z.txt <==
0.000000 1.723447
0.200000 1.720908
0.400000 1.718242
0.600000 1.715642
0.800000 1.712720
1.000000 1.709567
1.200000 1.706416
1.400000 1.702724
1.600000 1.698423
1.800000 1.694162
2.000000 1.689797
2.200000 1.685368
2.400000 1.680942
2.600000 1.676429
2.800000 1.672200
3.000000 1.668741
3.200000 1.666196
3.400000 1.664374
3.600000 1.663238
3.800000 1.662644
4.000000 1.662343
4.200000 1.662209
4.400000 1.662124
4.600000 1.662292
4.800000 1.662675
5.000000 1.663149
5.200000 1.663531
5.400000 1.663920
5.600000 1.664384
5.800000 1.663760
6.000000 1.659072
6.200000 1.647411
6.400000 1.627982
6.600000 1.602316
6.800000 1.574238
7.000000 1.549193
7.200000 1.532348
7.400000 1.525654
7.600000 1.528801
7.800000 1.540054
8.000000 1.557653
8.200000 1.578928
8.400000 1.601561
8.600000 1.624141
8.800000 1.646718
9.000000 1.669604
9.200000 1.693568
9.400000 1.719277
9.600000 1.746915
9.800000 1.776556
10.000000 1.808037
10.200000 1.841084
10.400000 1.875266
10.600000 1.910418
10.800000 1.946449
11.000000 1.983032
11.200000 2.020221
11.400000 2.057852
11.600000 2.095744
11.800000 2.133893
12.000000 2.172261
12.200000 2.210530
12.400000 2.248730
12.600000 2.287148
12.800000 2.325640
13.000000 2.364351
13.200000 2.403529
13.400000 2.442896
13.600000 2.482413
13.800000 2.521892
14.000000 2.561417
14.200000 2.601121
14.400000 2.641165
14.600000 2.681416
14.800000 2.721682
15.000000 2.762179
15.200000 2.803069
15.400000 2.844422
15.600000 2.886072
15.800000 2.928049
16.000000 2.970504
16.200000 3.013405
16.400000 3.056435
16.600000 3.099386
16.800000 3.142519
17.000000 3.185400
17.200000 3.228462
17.400000 3.271845
17.600000 3.315348
17.800000 3.358966
18.000000 3.402421
18.200000 3.445732
18.400000 3.489130
18.600000 3.532466
18.800000 3.575725
19.000000 3.619169
19.200000 3.662390
19.400000 3.704860
19.600000 3.747349
19.800000 3.789927
20.000000 3.832487
20.200000 3.874614
20.400000 3.916235
20.600000 3.957786
20.800000 3.999306
21.000000 4.040376
21.200000 4.081233
21.400000 4.121856
21.600000 4.162015
21.800000 4.201713
22.000000 4.241373
22.200000 4.280789
22.400000 4.320132
22.600000 4.359410
22.800000 4.398289
23.000000 4.437041
23.200000 4.475716
23.400000 4.514502
23.600000 4.553264
23.800000 4.592119
24.000000 4.631666
24.200000 4.671649
24.400000 4.712145
24.600000 4.753556
24.800000 4.796523
25.000000 4.841013
25.200000 4.887237
25.400000 4.935305
25.600000 4.985259
25.800000 5.036962
26.000000 5.090635
26.200000 5.146164
26.400000 5.203592
26.600000 5.263053
26.800000 5.324530
27.000000 5.387999
27.200000 5.452912
27.400000 5.519354
27.600000 5.587409
27.800000 5.656729
28.000000 5.726629
28.200000 5.797728
28.400000 5.870716
28.600000 5.945798
28.800000 6.022547
29.000000 6.099922
29.200000 6.177381
29.400000 6.254646
29.600000 6.331741
29.800000 6.408557
30.000000 6.484810
30.200000 6.560401
30.400000 6.634856
30.600000 6.707986
30.800000 6.779462
31.000000 6.848975
31.200000 6.916184
31.400000 6.981097
31.600000 7.043221
31.800000 7.102604
32.000000 7.158764
32.200000 7.212175
32.400000 7.262556
32.600000 7.309961
32.800000 7.354534
33.000000 7.396191
33.200000 7.434900
33.400000 7.470922
33.600000 7.504357
33.800000 7.535661
34.000000 7.565076
34.200000 7.592613
34.400000 7.618392
34.600000 7.642597
34.800000 7.665076
35.000000 7.686347
35.200000 7.706874
35.400000 7.726706
35.600000 7.745838
35.800000 7.764632
36.000000 7.783173
36.200000 7.801312
36.400000 7.818767
36.600000 7.835608
36.800000 7.851792
37.000000 7.867076
37.200000 7.881035
37.400000 7.893557
37.600000 7.904700
37.800000 7.914731
38.000000 7.923446
38.200000 7.930634
38.400000 7.936546
38.600000 7.941310
38.800000 7.944855
39.000000 7.946951
39.200000 7.947566
39.400000 7.946954
39.600000 7.945201
39.800000 7.942452
40.000000 7.938561
40.200000 7.933663
40.400000 7.928144
40.600000 7.922070
40.800000 7.915381
41.000000 7.907950
41.200000 7.900094
41.400000 7.891932
41.600000 7.883653
41.800000 7.875509
42.000000 7.867674
42.200000 7.860315
42.400000 7.853908
42.600000 7.848992
42.800000 7.845562
43.000000 7.843631
43.200000 7.843299
43.400000 7.844739
43.600000 7.848086
43.800000 7.853439
44.000000 7.860719
44.200000 7.870090
44.400000 7.881666
44.600000 7.895249
44.800000 7.910751
45.000000 7.928241
45.200000 7.947799
45.400000 7.969428
45.600000 7.992972
45.800000 8.018050
46.000000 8.044643
46.200000 8.072591
46.400000 8.101952
46.600000 8.132500
46.800000 8.164101
47.000000 8.196207


==> matlabPlots/constraints/prod_v.txt <==
0.000000 0.935067
0.200000 0.925267
0.400000 0.867331
0.600000 0.801871
0.800000 0.774757
1.000000 0.752044
1.200000 0.736842
1.400000 0.737875
1.600000 0.737281
1.800000 0.735779
2.000000 0.736211
2.200000 0.736980
2.400000 0.736334
2.600000 0.736215
2.800000 0.734582
3.000000 0.730273
3.200000 0.724255
3.400000 0.714563
3.600000 0.699293
3.800000 0.677452
4.000000 0.649150
4.200000 0.609723
4.400000 0.562959
4.600000 0.506697
4.800000 0.435035
5.000000 0.364344
5.200000 0.297393
5.400000 0.237761
5.600000 0.199640
5.800000 0.188975
6.000000 0.200332
6.200000 0.220295
6.400000 0.241578
6.600000 0.262695
6.800000 0.281583
7.000000 0.304097
7.200000 0.330252
7.400000 0.354341
7.600000 0.377416
7.800000 0.397581
8.000000 0.413227
8.200000 0.425844
8.400000 0.436600
8.600000 0.442940
8.800000 0.446864
9.000000 0.448383
9.200000 0.447366
9.400000 0.444188
9.600000 0.439282
9.800000 0.433274
10.000000 0.427060
10.200000 0.420582
10.400000 0.414706
10.600000 0.408825
10.800000 0.403161
11.000000 0.397579
11.200000 0.392593
11.400000 0.387638
11.600000 0.382553
11.800000 0.377824
12.000000 0.373063
12.200000 0.368333
12.400000 0.363785
12.600000 0.359268
12.800000 0.354858
13.000000 0.350773
13.200000 0.346785
13.400000 0.342947
13.600000 0.339286
13.800000 0.335668
14.000000 0.332117
14.200000 0.328557
14.400000 0.324970
14.600000 0.321262
14.800000 0.317387
15.000000 0.313408
15.200000 0.309207
15.400000 0.304801
15.600000 0.300228
15.800000 0.295567
16.000000 0.290699
16.200000 0.285925
16.400000 0.281259
16.600000 0.276546
16.800000 0.272078
17.000000 0.267634
17.200000 0.263040
17.400000 0.258785
17.600000 0.254542
17.800000 0.250415
18.000000 0.246363
18.200000 0.242342
18.400000 0.238668
18.600000 0.234742
18.800000 0.231148
19.000000 0.228288
19.200000 0.225776
19.400000 0.222597
19.600000 0.220062
19.800000 0.218296
20.000000 0.216697
20.200000 0.215279
20.400000 0.213411
20.600000 0.211921
20.800000 0.210571
21.000000 0.208409
21.200000 0.206461
21.400000 0.204649
21.600000 0.201975
21.800000 0.198440
22.000000 0.195505
22.200000 0.192074
22.400000 0.189032
22.600000 0.186504
22.800000 0.183688
23.000000 0.180927
23.200000 0.177970
23.400000 0.175295
23.600000 0.172415
23.800000 0.169567
24.000000 0.166692
24.200000 0.163659
24.400000 0.160494
24.600000 0.157210
24.800000 0.154272
25.000000 0.151411
25.200000 0.148422
25.400000 0.145697
25.600000 0.143139
25.800000 0.140514
26.000000 0.137863
26.200000 0.135518
26.400000 0.133085
26.600000 0.130575
26.800000 0.127964
27.000000 0.125375
27.200000 0.122830
27.400000 0.120256
27.600000 0.117870
27.800000 0.115740
28.000000 0.113744
28.200000 0.111646
28.400000 0.109469
28.600000 0.107763
28.800000 0.106518
29.000000 0.104995
29.200000 0.103531
29.400000 0.102255
29.600000 0.100977
29.800000 0.099957
30.000000 0.099407
30.200000 0.099332
30.400000 0.099857
30.600000 0.101005
30.800000 0.102599
31.000000 0.103873
31.200000 0.105726
31.400000 0.107744
31.600000 0.109420
31.800000 0.111586
32.000000 0.113822
32.200000 0.115648
32.400000 0.116592
32.600000 0.116728
32.800000 0.117109
33.000000 0.117403
33.200000 0.118401
33.400000 0.119377
33.600000 0.119742
33.800000 0.120148
34.000000 0.120764
34.200000 0.121363
34.400000 0.121716
34.600000 0.122334
34.800000 0.123235
35.000000 0.124293
35.200000 0.126264
35.400000 0.130060
35.600000 0.136034
35.800000 0.145735
36.000000 0.161524
36.200000 0.179681
36.400000 0.197937
36.600000 0.213770
36.800000 0.221531
37.000000 0.220201
37.200000 0.218441
37.400000 0.218100
37.600000 0.217789
37.800000 0.217472
38.000000 0.217090
38.200000 0.215696
38.400000 0.214812
38.600000 0.214784
38.800000 0.214357
39.000000 0.214185
39.200000 0.213033
39.400000 0.212100
39.600000 0.211486
39.800000 0.211545
40.000000 0.211373
40.200000 0.210811
40.400000 0.212042
40.600000 0.213028
40.800000 0.213423
41.000000 0.213457
41.200000 0.213212
41.400000 0.213947
41.600000 0.214811
41.800000 0.215848
42.000000 0.217069
42.200000 0.217173
42.400000 0.217237
42.600000 0.218046
42.800000 0.219144
43.000000 0.219736
43.200000 0.220280
43.400000 0.220571
43.600000 0.221459
43.800000 0.222743
44.000000 0.223333
44.200000 0.224054
44.400000 0.224756
44.600000 0.226104
44.800000 0.226649
45.000000 0.228319
45.200000 0.229575
45.400000 0.230365
45.600000 0.231031
45.800000 0.230715
46.000000 0.229886
46.200000 0.229647
46.400000 0.229724
46.600000 0.229421
46.800000 0.229511
47.000000 0.231488


==> matlabPlots/constraints/s_star_scope_1.txt <==
0.000000 0.000000
0.200000 0.000000
0.400000 0.000000
0.600000 0.000000
0.800000 0.000000
1.000000 0.000000
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000360
5.800000 0.011025
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.001560
22.000000 0.004495
22.200000 0.007926
22.400000 0.010968
22.600000 0.013496
22.800000 0.016312
23.000000 0.019073
23.200000 0.022030
23.400000 0.024705
23.600000 0.027585
23.800000 0.030433
24.000000 0.033308
24.200000 0.036341
24.400000 0.039506
24.600000 0.042790
24.800000 0.045728
25.000000 0.048589
25.200000 0.051578
25.400000 0.054303
25.600000 0.056861
25.800000 0.059486
26.000000 0.062137
26.200000 0.064482
26.400000 0.066915
26.600000 0.069425
26.800000 0.072036
27.000000 0.074625
27.200000 0.077170
27.400000 0.079744
27.600000 0.082130
27.800000 0.084260
28.000000 0.086256
28.200000 0.088354
28.400000 0.090531
28.600000 0.092237
28.800000 0.093482
29.000000 0.095005
29.200000 0.096469
29.400000 0.097745
29.600000 0.099023
29.800000 0.100043
30.000000 0.100593
30.200000 0.100668
30.400000 0.100143
30.600000 0.098995
30.800000 0.097401
31.000000 0.096127
31.200000 0.094274
31.400000 0.092256
31.600000 0.090580
31.800000 0.088414
32.000000 0.086178
32.200000 0.084352
32.400000 0.083408
32.600000 0.083272
32.800000 0.082891
33.000000 0.082597
33.200000 0.081599
33.400000 0.080623
33.600000 0.080258
33.800000 0.079852
34.000000 0.079236
34.200000 0.078637
34.400000 0.078284
34.600000 0.077666
34.800000 0.076765
35.000000 0.075707
35.200000 0.073736
35.400000 0.069940
35.600000 0.063966
35.800000 0.054265
36.000000 0.038476
36.200000 0.020319
36.400000 0.002063
36.600000 0.000000
36.800000 0.000000
37.000000 0.000000
37.200000 0.000000
37.400000 0.000000
37.600000 0.000000
37.800000 0.000000
38.000000 0.000000
38.200000 0.000000
38.400000 0.000000
38.600000 0.000000
38.800000 0.000000
39.000000 0.000000
39.200000 0.000000
39.400000 0.000000
39.600000 0.000000
39.800000 0.000000
40.000000 0.000000
40.200000 0.000000
40.400000 0.000000
40.600000 0.000000
40.800000 0.000000
41.000000 0.000000
41.200000 0.000000
41.400000 0.000000
41.600000 0.000000
41.800000 0.000000
42.000000 0.000000
42.200000 0.000000
42.400000 0.000000
42.600000 0.000000
42.800000 0.000000
43.000000 0.000000
43.200000 0.000000
43.400000 0.000000
43.600000 0.000000
43.800000 0.000000
44.000000 0.000000
44.200000 0.000000
44.400000 0.000000
44.600000 0.000000
44.800000 0.000000
45.000000 0.000000
45.200000 0.000000
45.400000 0.000000
45.600000 0.000000
45.800000 0.000000
46.000000 0.000000
46.200000 0.000000
46.400000 0.000000
46.600000 0.000000
46.800000 0.000000
47.000000 0.000000


==> matlabPlots/constraints/v_10_scope.txt <==
0.000000 0.064933
0.200000 0.074647
0.400000 0.129592
0.600000 0.191385
0.800000 0.221208
1.000000 0.246479
1.200000 0.262410
1.400000 0.261364
1.600000 0.261532
1.800000 0.264178
2.000000 0.263695
2.200000 0.262805
2.400000 0.263095
2.600000 0.262491
2.800000 0.262543
3.000000 0.263423
3.200000 0.263982
3.400000 0.264060
3.600000 0.264568
3.800000 0.265952
4.000000 0.266681
4.200000 0.266848
4.400000 0.266917
4.600000 0.267428
4.800000 0.268111
5.000000 0.269265
5.200000 0.269615
5.400000 0.270072
5.600000 0.275206
5.800000 0.289942
6.000000 0.301536
6.200000 0.299174
6.400000 0.280669
6.600000 0.256290
6.800000 0.234852
7.000000 0.223066
7.200000 0.221635
7.400000 0.228083
7.600000 0.238584
7.800000 0.249160
8.000000 0.256427
8.200000 0.262725
8.400000 0.265787
8.600000 0.266150
8.800000 0.266506
9.000000 0.268473
9.200000 0.272933
9.400000 0.277742
9.600000 0.282620
9.800000 0.288403
10.000000 0.294317
10.200000 0.300972
10.400000 0.308495
10.600000 0.313313
10.800000 0.319748
11.000000 0.323426
11.200000 0.330915
11.400000 0.338543
11.600000 0.341836
11.800000 0.348259
12.000000 0.353849
12.200000 0.357806
12.400000 0.363572
12.600000 0.369927
12.800000 0.373975
13.000000 0.380816
13.200000 0.387354
13.400000 0.392416
13.600000 0.398877
13.800000 0.403558
14.000000 0.408268
14.200000 0.414246
14.400000 0.420656
14.600000 0.428799
14.800000 0.434326
15.000000 0.439725
15.200000 0.445906
15.400000 0.452436
15.600000 0.459248
15.800000 0.463999
16.000000 0.471495
16.200000 0.478257
16.400000 0.482521
16.600000 0.489103
16.800000 0.495210
17.000000 0.498520
17.200000 0.505555
17.400000 0.510074
17.600000 0.514065
17.800000 0.520368
18.000000 0.524411
18.200000 0.529486
18.400000 0.533692
18.600000 0.537785
18.800000 0.542362
19.000000 0.545756
19.200000 0.548639
19.400000 0.553541
19.600000 0.557896
19.800000 0.560299
20.000000 0.563380
20.200000 0.565470
20.400000 0.569915
20.600000 0.572993
20.800000 0.574969
21.000000 0.580428
21.200000 0.584743
21.400000 0.586935
21.600000 0.589418
21.800000 0.595693
22.000000 0.598048
22.200000 0.601202
22.400000 0.606252
22.600000 0.607342
22.800000 0.608048
23.000000 0.613084
23.200000 0.614545
23.400000 0.616351
23.600000 0.616144
23.800000 0.616846
24.000000 0.618102
24.200000 0.618816
24.400000 0.620324
24.600000 0.622366
24.800000 0.624541
25.000000 0.626884
25.200000 0.628865
25.400000 0.631313
25.600000 0.633879
25.800000 0.637056
26.000000 0.639854
26.200000 0.643468
26.400000 0.646986
26.600000 0.650138
26.800000 0.653496
27.000000 0.657483
27.200000 0.662102
27.400000 0.666890
27.600000 0.671860
27.800000 0.676817
28.000000 0.681805
28.200000 0.686498
28.400000 0.691802
28.600000 0.697283
28.800000 0.702914
29.000000 0.708063
29.200000 0.712868
29.400000 0.716772
29.600000 0.721604
29.800000 0.726820
30.000000 0.732048
30.200000 0.736994
30.400000 0.740704
30.600000 0.742993
30.800000 0.746298
31.000000 0.749778
31.200000 0.753353
31.400000 0.756771
31.600000 0.760036
31.800000 0.762403
32.000000 0.761188
32.200000 0.762553
32.400000 0.765031
32.600000 0.767602
32.800000 0.769696
33.000000 0.770346
33.200000 0.768959
33.400000 0.769101
33.600000 0.770137
33.800000 0.771054
34.000000 0.771730
34.200000 0.772267
34.400000 0.772670
34.600000 0.771937
34.800000 0.770828
35.000000 0.770524
35.200000 0.770473
35.400000 0.770782
35.600000 0.771343
35.800000 0.771314
36.000000 0.770928
36.200000 0.771030
36.400000 0.771178
36.600000 0.770823
36.800000 0.772140
37.000000 0.778257
37.200000 0.781502
37.400000 0.781662
37.600000 0.781037
37.800000 0.779956
38.000000 0.778943
38.200000 0.778921
38.400000 0.778230
38.600000 0.776828
38.800000 0.775851
39.000000 0.774548
39.200000 0.774261
39.400000 0.773917
39.600000 0.773213
39.800000 0.772055
40.000000 0.771209
40.200000 0.770799
40.400000 0.768853
40.600000 0.767349
40.800000 0.766413
41.000000 0.765918
41.200000 0.765718
41.400000 0.764638
41.600000 0.763506
41.800000 0.762208
42.000000 0.760705
42.200000 0.760288
42.400000 0.759938
42.600000 0.758908
42.800000 0.757677
43.000000 0.756969
43.200000 0.756326
43.400000 0.755945
43.600000 0.755027
43.800000 0.753655
44.000000 0.752880
44.200000 0.751820
44.400000 0.750683
44.600000 0.748933
44.800000 0.747904
45.000000 0.745815
45.200000 0.744051
45.400000 0.742661
45.600000 0.741630
45.800000 0.741567
46.000000 0.742029
46.200000 0.741999
46.400000 0.741602
46.600000 0.741543
46.800000 0.741126
47.000000 0.740023


==> matlabPlots/constraints/v_12_scope.txt <==
0.000000 0.000000
0.200000 0.000093
0.400000 0.003534
0.600000 0.008341
0.800000 0.005181
1.000000 0.001960
1.200000 0.001015
1.400000 0.001030
1.600000 0.001607
1.800000 0.000058
2.000000 0.000128
2.200000 0.000291
2.400000 0.000776
2.600000 0.001755
2.800000 0.003899
3.000000 0.008558
3.200000 0.015982
3.400000 0.029047
3.600000 0.049140
3.800000 0.077102
4.000000 0.114778
4.200000 0.168354
4.400000 0.232067
4.600000 0.308331
4.800000 0.405599
5.000000 0.501400
5.200000 0.592827
5.400000 0.674267
5.600000 0.724556
5.800000 0.733859
6.000000 0.713183
6.200000 0.685664
6.400000 0.664163
6.600000 0.646778
6.800000 0.631989
7.000000 0.608594
7.200000 0.575711
7.400000 0.540960
7.600000 0.504324
7.800000 0.470485
8.000000 0.444268
8.200000 0.422408
8.400000 0.405349
8.600000 0.396417
8.800000 0.390774
9.000000 0.387059
9.200000 0.384698
9.400000 0.385002
9.600000 0.387659
9.800000 0.391124
10.000000 0.394828
10.200000 0.398333
10.400000 0.400285
10.600000 0.404642
10.800000 0.407337
11.000000 0.412364
11.200000 0.413239
11.400000 0.413964
11.600000 0.418757
11.800000 0.420286
12.000000 0.422638
12.200000 0.426446
12.400000 0.428395
12.600000 0.429799
12.800000 0.433156
13.000000 0.433491
13.200000 0.433955
13.400000 0.435556
13.600000 0.435579
13.800000 0.437216
14.000000 0.438737
14.200000 0.439086
14.400000 0.439073
14.600000 0.437568
14.800000 0.438922
15.000000 0.440617
15.200000 0.441960
15.400000 0.443351
15.600000 0.444795
15.800000 0.448570
16.000000 0.449960
16.200000 0.451981
16.400000 0.456482
16.600000 0.458704
16.800000 0.461008
17.000000 0.466311
17.200000 0.468010
17.400000 0.471787
17.600000 0.476182
17.800000 0.477901
18.000000 0.481983
18.200000 0.484942
18.400000 0.488175
18.600000 0.492137
18.800000 0.494910
19.000000 0.497433
19.200000 0.499788
19.400000 0.501416
19.600000 0.502239
19.800000 0.503535
20.000000 0.503694
20.200000 0.504571
20.400000 0.503793
20.600000 0.503707
20.800000 0.504574
21.000000 0.503282
21.200000 0.502812
21.400000 0.504560
21.600000 0.508077
21.800000 0.509184
22.000000 0.513611
22.200000 0.518367
22.400000 0.519916
22.600000 0.525022
22.800000 0.531351
23.000000 0.532387
23.200000 0.538284
23.400000 0.543086
23.600000 0.550834
23.800000 0.557446
24.000000 0.563516
24.200000 0.570658
24.400000 0.577286
24.600000 0.583698
24.800000 0.589110
25.000000 0.594199
25.200000 0.600086
25.400000 0.604822
25.600000 0.609037
25.800000 0.612850
26.000000 0.617202
26.200000 0.619900
26.400000 0.623003
26.600000 0.626782
26.800000 0.630700
27.000000 0.633961
27.200000 0.636488
27.400000 0.638990
27.600000 0.640793
27.800000 0.641875
28.000000 0.642535
28.200000 0.643876
28.400000 0.644809
28.600000 0.644014
28.800000 0.641457
29.000000 0.640352
29.200000 0.639430
29.400000 0.638966
29.600000 0.637289
29.800000 0.634098
30.000000 0.629012
30.200000 0.622321
30.400000 0.614891
30.600000 0.606995
30.800000 0.595592
31.000000 0.584876
31.200000 0.571347
31.400000 0.557026
31.600000 0.544016
31.800000 0.530358
32.000000 0.523382
32.200000 0.512954
32.400000 0.503799
32.600000 0.497725
32.800000 0.491505
33.000000 0.488784
33.200000 0.487534
33.400000 0.482993
33.600000 0.479074
33.800000 0.475211
34.000000 0.470960
34.200000 0.467082
34.400000 0.464583
34.600000 0.463594
34.800000 0.462259
35.000000 0.458362
35.200000 0.449893
35.400000 0.432591
35.600000 0.405075
35.800000 0.362731
36.000000 0.294875
36.200000 0.215265
36.400000 0.134977
36.600000 0.067227
36.800000 0.027775
37.000000 0.006957
37.200000 0.000260
37.400000 0.001092
37.600000 0.005358
37.800000 0.011687
38.000000 0.017945
38.200000 0.024346
38.400000 0.031374
38.600000 0.037586
38.800000 0.043686
39.000000 0.049978
39.200000 0.056287
39.400000 0.061848
39.600000 0.067467
39.800000 0.071945
40.000000 0.076129
40.200000 0.080234
40.400000 0.082653
40.600000 0.084344
40.800000 0.086323
41.000000 0.088112
41.200000 0.089933
41.400000 0.090988
41.600000 0.091684
41.800000 0.092281
42.000000 0.092880
42.200000 0.094028
42.400000 0.095082
42.600000 0.095588
42.800000 0.095655
43.000000 0.095853
43.200000 0.096005
43.400000 0.096225
43.600000 0.095989
43.800000 0.095810
44.000000 0.096256
44.200000 0.097212
44.400000 0.098513
44.600000 0.099429
44.800000 0.100942
45.000000 0.101761
45.200000 0.103042
45.400000 0.104818
45.600000 0.105815
45.800000 0.107256
46.000000 0.108868
46.200000 0.109898
46.400000 0.110969
46.600000 0.112344
46.800000 0.113428
47.000000 0.109584


==> matlabPlots/constraints/vel_scope_x.txt <==
0.000000 0.000000
0.200000 0.000690
0.400000 -0.003715
0.600000 0.000066
0.800000 0.007054
1.000000 0.007313
1.200000 0.005802
1.400000 0.005346
1.600000 0.005140
1.800000 0.007157
2.000000 0.008807
2.200000 0.009092
2.400000 0.008480
2.600000 0.006914
2.800000 0.004481
3.000000 0.003724
3.200000 0.004127
3.400000 0.004302
3.600000 0.004403
3.800000 0.005647
4.000000 0.006670
4.200000 0.006950
4.400000 0.006206
4.600000 0.004970
4.800000 0.004725
5.000000 0.005295
5.200000 0.005220
5.400000 0.003845
5.600000 0.005167
5.800000 0.016962
6.000000 0.031771
6.200000 0.036549
6.400000 0.025934
6.600000 0.000488
6.800000 -0.026636
7.000000 -0.046672
7.200000 -0.060903
7.400000 -0.069644
7.600000 -0.077727
7.800000 -0.086251
8.000000 -0.095770
8.200000 -0.107091
8.400000 -0.123289
8.600000 -0.141836
8.800000 -0.158448
9.000000 -0.175924
9.200000 -0.191127
9.400000 -0.206134
9.600000 -0.222197
9.800000 -0.233278
10.000000 -0.243696
10.200000 -0.253896
10.400000 -0.263049
10.600000 -0.270075
10.800000 -0.270840
11.000000 -0.275917
11.200000 -0.279109
11.400000 -0.278668
11.600000 -0.279073
11.800000 -0.276776
12.000000 -0.272697
12.200000 -0.273572
12.400000 -0.272747
12.600000 -0.270051
12.800000 -0.274990
13.000000 -0.275439
13.200000 -0.273265
13.400000 -0.272336
13.600000 -0.271566
13.800000 -0.271720
14.000000 -0.275374
14.200000 -0.281526
14.400000 -0.289127
14.600000 -0.295051
14.800000 -0.301036
15.000000 -0.306315
15.200000 -0.309386
15.400000 -0.312736
15.600000 -0.313057
15.800000 -0.313417
16.000000 -0.314188
16.200000 -0.312786
16.400000 -0.311623
16.600000 -0.311306
16.800000 -0.307805
17.000000 -0.305372
17.200000 -0.304255
17.400000 -0.302292
17.600000 -0.302078
17.800000 -0.301276
18.000000 -0.300133
18.200000 -0.298805
18.400000 -0.296181
18.600000 -0.294371
18.800000 -0.294770
19.000000 -0.291030
19.200000 -0.284212
19.400000 -0.276915
19.600000 -0.271901
19.800000 -0.266571
20.000000 -0.258458
20.200000 -0.250517
20.400000 -0.242521
20.600000 -0.236043
20.800000 -0.227967
21.000000 -0.222107
21.200000 -0.216580
21.400000 -0.207769
21.600000 -0.198446
21.800000 -0.192264
22.000000 -0.189102
22.200000 -0.188876
22.400000 -0.188346
22.600000 -0.185609
22.800000 -0.181609
23.000000 -0.176764
23.200000 -0.173299
23.400000 -0.171730
23.600000 -0.170667
23.800000 -0.170783
24.000000 -0.169548
24.200000 -0.166939
24.400000 -0.162619
24.600000 -0.158171
24.800000 -0.152094
25.000000 -0.144968
25.200000 -0.136201
25.400000 -0.129033
25.600000 -0.120399
25.800000 -0.111979
26.000000 -0.102985
26.200000 -0.095396
26.400000 -0.085653
26.600000 -0.075227
26.800000 -0.066277
27.000000 -0.059564
27.200000 -0.053397
27.400000 -0.047699
27.600000 -0.043067
27.800000 -0.039210
28.000000 -0.034221
28.200000 -0.026854
28.400000 -0.022532
28.600000 -0.019906
28.800000 -0.017934
29.000000 -0.014208
29.200000 -0.010984
29.400000 -0.006587
29.600000 -0.002929
29.800000 -0.002119
30.000000 -0.003479
30.200000 -0.006597
30.400000 -0.008465
30.600000 -0.008480
30.800000 -0.006304
31.000000 -0.004192
31.200000 -0.003420
31.400000 -0.003777
31.600000 -0.005000
31.800000 -0.006938
32.000000 -0.005482
32.200000 -0.000424
32.400000 0.004015
32.600000 0.005493
32.800000 0.004975
33.000000 0.002680
33.200000 0.002086
33.400000 0.004470
33.600000 0.006753
33.800000 0.007312
34.000000 0.007213
34.200000 0.006430
34.400000 0.005695
34.600000 0.004636
34.800000 0.005356
35.000000 0.007584
35.200000 0.010133
35.400000 0.011471
35.600000 0.011571
35.800000 0.011020
36.000000 0.010612
36.200000 0.009497
36.400000 0.007322
36.600000 0.006379
36.800000 0.008007
37.000000 0.009782
37.200000 0.009729
37.400000 0.007609
37.600000 0.005754
37.800000 0.004271
38.000000 0.002256
38.200000 0.001476
38.400000 0.000821
38.600000 0.001059
38.800000 0.001748
39.000000 0.002359
39.200000 0.003842
39.400000 0.004236
39.600000 0.003985
39.800000 0.003480
40.000000 0.003323
40.200000 0.002337
40.400000 0.001840
40.600000 0.002898
40.800000 0.004724
41.000000 0.005782
41.200000 0.005758
41.400000 0.004249
41.600000 0.003330
41.800000 0.002967
42.000000 0.003597
42.200000 0.004424
42.400000 0.004661
42.600000 0.003948
42.800000 0.003508
43.000000 0.002546
43.200000 0.001499
43.400000 -0.000798
43.600000 -0.002952
43.800000 -0.004552
44.000000 -0.005202
44.200000 -0.006218
44.400000 -0.007728
44.600000 -0.010523
44.800000 -0.013086
45.000000 -0.015356
45.200000 -0.016336
45.400000 -0.017482
45.600000 -0.019626
45.800000 -0.020568
46.000000 -0.023873
46.200000 -0.026416
46.400000 -0.028595
46.600000 -0.030329
46.800000 -0.031174
47.000000 -0.036534


==> matlabPlots/constraints/vel_scope_y.txt <==
0.000000 0.000000
0.200000 -0.004107
0.400000 -0.011199
0.600000 -0.009124
0.800000 -0.004106
1.000000 -0.001474
1.200000 0.002708
1.400000 0.007436
1.600000 0.005764
1.800000 0.005260
2.000000 0.006142
2.200000 0.005485
2.400000 0.003888
2.600000 0.003070
2.800000 0.002462
3.000000 0.002792
3.200000 0.003212
3.400000 0.002885
3.600000 0.001930
3.800000 0.001433
4.000000 0.001507
4.200000 0.001676
4.400000 0.001627
4.600000 0.000871
4.800000 -0.000081
5.000000 -0.001248
5.200000 -0.001870
5.400000 -0.001555
5.600000 0.000633
5.800000 0.016909
6.000000 0.059101
6.200000 0.115255
6.400000 0.162352
6.600000 0.176755
6.800000 0.153237
7.000000 0.104709
7.200000 0.052002
7.400000 0.008064
7.600000 -0.017263
7.800000 -0.022964
8.000000 -0.018463
8.200000 -0.010020
8.400000 0.000019
8.600000 0.005150
8.800000 0.003227
9.000000 -0.004357
9.200000 -0.011574
9.400000 -0.016153
9.600000 -0.019717
9.800000 -0.023243
10.000000 -0.025650
10.200000 -0.026284
10.400000 -0.023517
10.600000 -0.020028
10.800000 -0.020393
11.000000 -0.019891
11.200000 -0.020440
11.400000 -0.017350
11.600000 -0.015535
11.800000 -0.016612
12.000000 -0.017742
12.200000 -0.020440
12.400000 -0.024774
12.600000 -0.028844
12.800000 -0.032356
13.000000 -0.037505
13.200000 -0.042294
13.400000 -0.048993
13.600000 -0.056438
13.800000 -0.063889
14.000000 -0.072062
14.200000 -0.078880
14.400000 -0.084524
14.600000 -0.089387
14.800000 -0.090764
15.000000 -0.094708
15.200000 -0.098673
15.400000 -0.103136
15.600000 -0.107491
15.800000 -0.112593
16.000000 -0.116341
16.200000 -0.118172
16.400000 -0.119431
16.600000 -0.122041
16.800000 -0.123393
17.000000 -0.124381
17.200000 -0.126415
17.400000 -0.127452
17.600000 -0.130234
17.800000 -0.133555
18.000000 -0.135154
18.200000 -0.137622
18.400000 -0.139423
18.600000 -0.141354
18.800000 -0.143880
19.000000 -0.146126
19.200000 -0.148419
19.400000 -0.150995
19.600000 -0.152058
19.800000 -0.154601
20.000000 -0.158211
20.200000 -0.162619
20.400000 -0.167883
20.600000 -0.172935
20.800000 -0.179681
21.000000 -0.186210
21.200000 -0.188643
21.400000 -0.191222
21.600000 -0.194083
21.800000 -0.196879
22.000000 -0.197906
22.200000 -0.202557
22.400000 -0.205435
22.600000 -0.205355
22.800000 -0.209879
23.000000 -0.211631
23.200000 -0.211628
23.400000 -0.212347
23.600000 -0.214357
23.800000 -0.217076
24.000000 -0.217495
24.200000 -0.218592
24.400000 -0.218832
24.600000 -0.219504
24.800000 -0.218492
25.000000 -0.215677
25.200000 -0.211657
25.400000 -0.209999
25.600000 -0.208399
25.800000 -0.209110
26.000000 -0.211333
26.200000 -0.214498
26.400000 -0.216426
26.600000 -0.217642
26.800000 -0.217697
27.000000 -0.218046
27.200000 -0.218902
27.400000 -0.220746
27.600000 -0.223065
27.800000 -0.225942
28.000000 -0.227623
28.200000 -0.226656
28.400000 -0.229078
28.600000 -0.231970
28.800000 -0.230402
29.000000 -0.227449
29.200000 -0.224270
29.400000 -0.223261
29.600000 -0.222495
29.800000 -0.223192
30.000000 -0.223799
30.200000 -0.223812
30.400000 -0.220578
30.600000 -0.217445
30.800000 -0.212134
31.000000 -0.205376
31.200000 -0.198901
31.400000 -0.190511
31.600000 -0.179370
31.800000 -0.167961
32.000000 -0.160025
32.200000 -0.149893
32.400000 -0.136212
32.600000 -0.123278
32.800000 -0.109527
33.000000 -0.098889
33.200000 -0.092077
33.400000 -0.085179
33.600000 -0.077624
33.800000 -0.071765
34.000000 -0.065443
34.200000 -0.058764
34.400000 -0.051008
34.600000 -0.045153
34.800000 -0.040610
35.000000 -0.037712
35.200000 -0.035094
35.400000 -0.033786
35.600000 -0.032879
35.800000 -0.032463
36.000000 -0.032917
36.200000 -0.034238
36.400000 -0.035887
36.600000 -0.034508
36.800000 -0.031384
37.000000 -0.028656
37.200000 -0.025512
37.400000 -0.021446
37.600000 -0.019266
37.800000 -0.019772
38.000000 -0.019666
38.200000 -0.017691
38.400000 -0.013986
38.600000 -0.010109
38.800000 -0.006046
39.000000 -0.001734
39.200000 0.002831
39.400000 0.005555
39.600000 0.007354
39.800000 0.009077
40.000000 0.010465
40.200000 0.010990
40.400000 0.010988
40.600000 0.012131
40.800000 0.014121
41.000000 0.015281
41.200000 0.015859
41.400000 0.016107
41.600000 0.017325
41.800000 0.018806
42.000000 0.019445
42.200000 0.019080
42.400000 0.016910
42.600000 0.012929
42.800000 0.007994
43.000000 0.003159
43.200000 -0.001388
43.400000 -0.006292
43.600000 -0.012737
43.800000 -0.018961
44.000000 -0.025921
44.200000 -0.029190
44.400000 -0.033542
44.600000 -0.038334
44.800000 -0.043063
45.000000 -0.047260
45.200000 -0.050718
45.400000 -0.052334
45.600000 -0.055758
45.800000 -0.060506
46.000000 -0.065663
46.200000 -0.069561
46.400000 -0.072577
46.600000 -0.076370
46.800000 -0.079854
47.000000 -0.083991


==> matlabPlots/constraints/vel_scope_z.txt <==
0.000000 0.000000
0.200000 -0.013844
0.400000 -0.013032
0.600000 -0.013420
0.800000 -0.015790
1.000000 -0.015513
1.200000 -0.016721
1.400000 -0.020552
1.600000 -0.021603
1.800000 -0.021523
2.000000 -0.022071
2.200000 -0.022132
2.400000 -0.022548
2.600000 -0.022235
2.800000 -0.019334
3.000000 -0.014919
3.200000 -0.010847
3.400000 -0.007278
3.600000 -0.004117
3.800000 -0.002119
4.000000 -0.000949
4.200000 -0.000538
4.400000 0.000043
4.600000 0.001354
4.800000 0.002421
5.000000 0.002072
5.200000 0.001659
5.400000 0.002516
5.600000 0.001288
5.800000 -0.010046
6.000000 -0.039137
6.200000 -0.077807
6.400000 -0.114843
6.600000 -0.138120
6.800000 -0.137683
7.000000 -0.107863
7.200000 -0.059502
7.400000 -0.007868
7.600000 0.037851
7.800000 0.074131
8.000000 0.099365
8.200000 0.111421
8.400000 0.114091
8.600000 0.112400
8.800000 0.113359
9.000000 0.116221
9.200000 0.123955
9.400000 0.133054
9.600000 0.143481
9.800000 0.152983
10.000000 0.161743
10.200000 0.168491
10.400000 0.173297
10.600000 0.178239
10.800000 0.181899
11.000000 0.183864
11.200000 0.187719
11.400000 0.188633
11.600000 0.190146
11.800000 0.191278
12.000000 0.192081
12.200000 0.190775
12.400000 0.191292
12.600000 0.192657
12.800000 0.192497
13.000000 0.194533
13.200000 0.196646
13.400000 0.197426
13.600000 0.197630
13.800000 0.197419
14.000000 0.198037
14.200000 0.199389
14.400000 0.201195
14.600000 0.201113
14.800000 0.201504
15.000000 0.203260
15.200000 0.205903
15.400000 0.207439
15.600000 0.209124
15.800000 0.210882
16.000000 0.213570
16.200000 0.215345
16.400000 0.214870
16.600000 0.215482
16.800000 0.215080
17.000000 0.214496
17.200000 0.215944
17.400000 0.217558
17.600000 0.218006
17.800000 0.217546
18.000000 0.216494
18.200000 0.216842
18.400000 0.216712
18.600000 0.216367
18.800000 0.216479
19.000000 0.217510
19.200000 0.213855
19.400000 0.211873
19.600000 0.212893
19.800000 0.212797
20.000000 0.212554
20.200000 0.208907
20.400000 0.208006
20.600000 0.207753
20.800000 0.206883
21.000000 0.204359
21.200000 0.204229
21.400000 0.202343
21.600000 0.199028
21.800000 0.198596
22.000000 0.197839
22.200000 0.196565
22.400000 0.196690
22.600000 0.195650
22.800000 0.193609
23.000000 0.193860
23.200000 0.193223
23.400000 0.194654
23.600000 0.193452
23.800000 0.195875
24.000000 0.199199
24.200000 0.200694
24.400000 0.204153
24.600000 0.210914
24.800000 0.218864
25.000000 0.226256
25.200000 0.235491
25.400000 0.245182
25.600000 0.254011
25.800000 0.263310
26.000000 0.272836
26.200000 0.282561
26.400000 0.292034
26.600000 0.302287
26.800000 0.312603
27.000000 0.321132
27.200000 0.328395
27.400000 0.336230
27.600000 0.343924
27.800000 0.348252
28.000000 0.351516
28.200000 0.359715
28.400000 0.370273
28.600000 0.380279
28.800000 0.386343
29.000000 0.387183
29.200000 0.386864
29.400000 0.385898
29.600000 0.385223
29.800000 0.382816
30.000000 0.379751
30.200000 0.375362
30.400000 0.369296
30.600000 0.361986
30.800000 0.352444
31.000000 0.341764
31.200000 0.330520
31.400000 0.317794
31.600000 0.303509
31.800000 0.288514
32.000000 0.273999
32.200000 0.259679
32.400000 0.244440
32.600000 0.229690
32.800000 0.216132
33.000000 0.200691
33.200000 0.186830
33.400000 0.173264
33.600000 0.161611
33.800000 0.151761
34.000000 0.142432
34.200000 0.133285
34.400000 0.124725
34.600000 0.116513
34.800000 0.109090
35.000000 0.103969
35.200000 0.101158
35.400000 0.097167
35.600000 0.094587
35.800000 0.093444
36.000000 0.091999
36.200000 0.088971
36.400000 0.085857
36.600000 0.082415
36.800000 0.079344
37.000000 0.073370
37.200000 0.066116
37.400000 0.058934
37.600000 0.052921
37.800000 0.047293
38.000000 0.039509
38.200000 0.032596
38.400000 0.026646
38.600000 0.020961
38.800000 0.014422
39.000000 0.006216
39.200000 0.000103
39.400000 -0.005914
39.600000 -0.011410
39.800000 -0.016605
40.000000 -0.022033
40.200000 -0.026405
40.400000 -0.028771
40.600000 -0.031887
40.800000 -0.035287
41.000000 -0.038557
41.200000 -0.040036
41.400000 -0.041378
41.600000 -0.041245
41.800000 -0.040039
42.000000 -0.038276
42.200000 -0.034891
42.400000 -0.028351
42.600000 -0.020853
42.800000 -0.013282
43.000000 -0.005920
43.200000 0.002824
43.400000 0.011781
43.600000 0.021723
43.800000 0.031607
44.000000 0.041446
44.200000 0.052451
44.400000 0.063315
44.600000 0.072385
44.800000 0.082544
45.000000 0.092678
45.200000 0.102933
45.400000 0.113445
45.600000 0.121542
45.800000 0.129456
46.000000 0.136133
46.200000 0.143432
46.400000 0.149850
46.600000 0.155322
46.800000 0.160471
47.000000 0.150464


==> matlabPlots/constraints/xi_dot_sqrt_star_scope_1.txt <==
0.000000 0.000000
0.200000 289.578516
0.400000 300.072407
0.600000 293.707652
0.800000 298.779300
1.000000 172.547735
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000
26.200000 0.000000
26.400000 0.000000
26.600000 0.000000
26.800000 0.000000
27.000000 0.000000
27.200000 0.000000
27.400000 0.000000
27.600000 0.000000
27.800000 0.000000
28.000000 0.000000
28.200000 0.000000
28.400000 0.000000
28.600000 0.000000
28.800000 0.000000
29.000000 0.000000
29.200000 0.000000
29.400000 0.000000
29.600000 0.000000
29.800000 0.000000
30.000000 0.000000
30.200000 0.000000
30.400000 0.000000
30.600000 0.000000
30.800000 0.000000
31.000000 0.000000
31.200000 0.000000
31.400000 0.000000
31.600000 0.000000
31.800000 0.000000
32.000000 0.000000
32.200000 0.000000
32.400000 0.000000
32.600000 0.000000
32.800000 0.000000
33.000000 0.000000
33.200000 0.000000
33.400000 0.000000
33.600000 0.000000
33.800000 0.000000
34.000000 0.000000
34.200000 0.000000
34.400000 0.000000
34.600000 0.000000
34.800000 0.000000
35.000000 0.000000
35.200000 0.000000
35.400000 0.000000
35.600000 0.000000
35.800000 0.000000
36.000000 0.000000
36.200000 0.000000
36.400000 0.000000
36.600000 0.000000
36.800000 0.000000
37.000000 0.000000
37.200000 0.000000
37.400000 0.000000
37.600000 0.000000
37.800000 0.000000
38.000000 0.000000
38.200000 0.000000
38.400000 0.000000
38.600000 0.000000
38.800000 0.000000
39.000000 0.000000
39.200000 0.000000
39.400000 0.000000
39.600000 0.000000
39.800000 0.000000
40.000000 0.000000
40.200000 0.000000
40.400000 0.000000
40.600000 0.000000
40.800000 0.000000
41.000000 0.000000
41.200000 0.000000
41.400000 0.000000
41.600000 0.000000
41.800000 0.000000
42.000000 0.000000
42.200000 0.000000
42.400000 0.000000
42.600000 0.000000
42.800000 0.000000
43.000000 0.000000
43.200000 0.000000
43.400000 0.000000
43.600000 0.000000
43.800000 0.000000
44.000000 0.000000
44.200000 0.000000
44.400000 0.000000
44.600000 0.000000
44.800000 0.000000
45.000000 0.000000
45.200000 0.000000
45.400000 0.000000
45.600000 0.000000
45.800000 0.000000
46.000000 0.000000
46.200000 0.000000
46.400000 0.000000
46.600000 0.000000
46.800000 0.000000
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_sqrt_star_scope_2.txt <==
0.000000 0.000000
0.200000 -41.163094
0.400000 0.100933
0.600000 -293.212774
0.800000 -299.823422
1.000000 -204.487247
1.200000 -112.839390
1.400000 9.955860
1.600000 8.850041
1.800000 9.626919
2.000000 0.342219
2.200000 3.821467
2.400000 4.202285
2.600000 17.736631
2.800000 -8.277713
3.000000 -1.350052
3.200000 5.473092
3.400000 0.750059
3.600000 -21.207119
3.800000 3.715819
4.000000 -13.228391
4.200000 -1.905156
4.400000 14.432158
4.600000 -5.373468
4.800000 -3.665595
5.000000 9.850677
5.200000 5.343550
5.400000 16.308868
5.600000 -92.487271
5.800000 -191.586194
6.000000 106.716136
6.200000 -101.666004
6.400000 70.988390
6.600000 -69.324259
6.800000 195.579219
7.000000 134.411488
7.200000 -69.357287
7.400000 55.184038
7.600000 -33.971686
7.800000 5.258087
8.000000 -61.656700
8.200000 -54.081753
8.400000 -7.663340
8.600000 -30.968745
8.800000 15.824490
9.000000 5.744760
9.200000 18.722797
9.400000 36.661143
9.600000 -42.391712
9.800000 18.423172
10.000000 11.016467
10.200000 -6.192611
10.400000 2.446630
10.600000 -6.766338
10.800000 48.940420
11.000000 -2.405543
11.200000 -59.919126
11.400000 21.033599
11.600000 -2.377344
11.800000 11.511439
12.000000 37.539383
12.200000 -20.767493
12.400000 7.243376
12.600000 15.953893
12.800000 -45.657874
13.000000 -3.924683
13.200000 36.530149
13.400000 -13.096292
13.600000 -98.503827
13.800000 15.611397
14.000000 5.817850
14.200000 45.086811
14.400000 3.744672
14.600000 -24.699829
14.800000 19.527679
15.000000 -44.569914
15.200000 -6.721670
15.400000 -6.810880
15.600000 0.000000
15.800000 13.184262
16.000000 4.838534
16.200000 0.000000
16.400000 47.150243
16.600000 -15.981279
16.800000 -0.000000
17.000000 -3.577789
17.200000 -34.308357
17.400000 0.000000
17.600000 -23.684128
17.800000 -0.000000
18.000000 35.435706
18.200000 -19.891734
18.400000 2.297236
18.600000 35.908117
18.800000 16.641270
19.000000 0.000000
19.200000 0.000000
19.400000 -15.716250
19.600000 -8.776698
19.800000 15.881278
20.000000 -0.000000
20.200000 -0.000000
20.400000 19.630452
20.600000 0.000000
20.800000 0.000000
21.000000 -33.515671
21.200000 -0.000000
21.400000 0.000000
21.600000 41.486744
21.800000 -21.046775
22.000000 0.000000
22.200000 -13.512474
22.400000 0.481076
22.600000 -0.000000
22.800000 4.526867
23.000000 -5.461208
23.200000 18.156888
23.400000 -25.604915
23.600000 51.760648
23.800000 3.015443
24.000000 -24.045579
24.200000 16.962821
24.400000 51.374435
24.600000 -34.078555
24.800000 8.993810
25.000000 -7.987310
25.200000 40.904362
25.400000 -40.885692
25.600000 10.039564
25.800000 -26.145857
26.000000 42.892882
26.200000 -9.737957
26.400000 -13.658414
26.600000 -12.706530
26.800000 27.435118
27.000000 5.420571
27.200000 1.625171
27.400000 0.861913
27.600000 -14.205681
27.800000 -14.270221
28.000000 6.305089
28.200000 71.883335
28.400000 -16.186987
28.600000 -11.511809
28.800000 -25.489837
29.000000 -13.277542
29.200000 -7.255624
29.400000 -1.290718
29.600000 -17.742433
29.800000 -13.996554
30.000000 27.061394
30.200000 -16.508366
30.400000 8.444292
30.600000 -44.494855
30.800000 31.274455
31.000000 2.334612
31.200000 -18.113426
31.400000 -14.685848
31.600000 91.183727
31.800000 43.419033
32.000000 -73.548209
32.200000 58.658344
32.400000 37.677291
32.600000 -27.805018
32.800000 -47.831769
33.000000 3.735621
33.200000 19.391424
33.400000 9.482372
33.600000 -2.785170
33.800000 -26.906880
34.000000 -19.474404
34.200000 0.430029
34.400000 27.446805
34.600000 -8.811287
34.800000 -15.995157
35.000000 -6.648704
35.200000 0.400245
35.400000 -0.966927
35.600000 0.226525
35.800000 4.046231
36.000000 -8.368700
36.200000 -0.804434
36.400000 -7.120869
36.600000 -4.564695
36.800000 -74.961679
37.000000 -83.440449
37.200000 10.651727
37.400000 0.000000
37.600000 3.809913
37.800000 2.164171
38.000000 0.348388
38.200000 15.288682
38.400000 18.979593
38.600000 -10.778175
38.800000 -6.089218
39.000000 -2.493493
39.200000 0.254763
39.400000 -5.211210
39.600000 5.129695
39.800000 0.000000
40.000000 -0.000000
40.200000 6.628127
40.400000 -2.813817
40.600000 -13.148240
40.800000 -0.000000
41.000000 1.016221
41.200000 -3.703156
41.400000 1.877261
41.600000 -0.924978
41.800000 -5.760441
42.000000 -0.000000
42.200000 -14.132357
42.400000 -6.667474
42.600000 12.488571
42.800000 0.000000
43.000000 16.153162
43.200000 -4.448306
43.400000 -26.120901
43.600000 18.078425
43.800000 11.011247
44.000000 24.425271
44.200000 -21.623856
44.400000 -5.297436
44.600000 24.008670
44.800000 11.137246
45.000000 11.634934
45.200000 9.996109
45.400000 -8.886145
45.600000 14.375824
45.800000 51.807625
46.000000 20.077539
46.200000 8.112133
46.400000 -5.675605
46.600000 25.943788
46.800000 19.500400
47.000000 -7.488563


==> matlabPlots/constraints/xi_dot_sqrt_star_scope_3.txt <==
0.000000 0.000000
0.200000 -288.545879
0.400000 -236.065278
0.600000 -201.722857
0.800000 -3.112089
1.000000 23.668413
1.200000 0.000000
1.400000 79.773853
1.600000 20.485777
1.800000 -14.770400
2.000000 4.762117
2.200000 11.274626
2.400000 0.448071
2.600000 0.000000
2.800000 15.586133
3.000000 -10.395220
3.200000 -6.935932
3.400000 -8.078588
3.600000 4.013394
3.800000 1.959596
4.000000 -7.678144
4.200000 -0.000000
4.400000 0.000000
4.600000 -2.875136
4.800000 4.642574
5.000000 4.434956
5.200000 1.456941
5.400000 0.000000
5.600000 -40.678033
5.800000 -91.678167
6.000000 30.177634
6.200000 -0.000000
6.400000 -0.000000
6.600000 -0.000000
6.800000 75.760869
7.000000 53.187041
7.200000 -42.435234
7.400000 -33.410106
7.600000 -63.532291
7.800000 1.439991
8.000000 -1.667943
8.200000 -0.000000
8.400000 -0.000000
8.600000 17.579249
8.800000 70.912999
9.000000 52.923228
9.200000 12.266490
9.400000 14.858849
9.600000 4.861966
9.800000 -25.422302
10.000000 11.720308
10.200000 0.000000
10.400000 6.397095
10.600000 3.852785
10.800000 -100.967762
11.000000 15.370580
11.200000 5.569384
11.400000 8.358488
11.600000 6.853561
11.800000 11.573778
12.000000 -35.383798
12.200000 34.657073
12.400000 28.844455
12.600000 -35.333967
12.800000 85.460366
13.000000 34.618768
13.200000 2.176267
13.400000 21.415598
13.600000 32.304481
13.800000 14.120820
14.000000 0.069495
14.200000 -10.422626
14.400000 7.212219
14.600000 13.842760
14.800000 79.134960
15.000000 38.044175
15.200000 -5.238716
15.400000 35.508038
15.600000 -24.220168
15.800000 -11.537365
16.000000 -19.200860
16.200000 -36.438705
16.400000 -19.335063
16.600000 -12.187313
16.800000 -32.362436
17.000000 6.215607
17.200000 36.082921
17.400000 -0.015635
17.600000 19.644591
17.800000 -3.638758
18.000000 13.029733
18.200000 24.100235
18.400000 13.464063
18.600000 5.189885
18.800000 -11.020081
19.000000 -2.266768
19.200000 48.556949
19.400000 -9.938327
19.600000 9.649634
19.800000 -17.522863
20.000000 -7.334092
20.200000 -5.203774
20.400000 -6.899254
20.600000 14.152396
20.800000 -30.608102
21.000000 5.056157
21.200000 -12.814180
21.400000 -28.935030
21.600000 -10.973944
21.800000 25.384594
22.000000 15.737804
22.200000 8.850793
22.400000 -8.610401
22.600000 36.811650
22.800000 8.950655
23.000000 -17.082649
23.200000 -22.921364
23.400000 -17.717398
23.600000 -19.591819
23.800000 0.765585
24.000000 -6.141735
24.200000 -16.558367
24.400000 -14.375576
24.600000 -14.987095
24.800000 -0.919857
25.000000 -23.862236
25.200000 -27.198743
25.400000 -15.718574
25.600000 0.729493
25.800000 6.473067
26.000000 -44.859455
26.200000 -22.622360
26.400000 -3.022072
26.600000 -29.922579
26.800000 29.451928
27.000000 -21.738477
27.200000 -14.608768
27.400000 -12.657258
27.600000 -8.780669
27.800000 6.361565
28.000000 -27.638941
28.200000 -39.510673
28.400000 19.608973
28.600000 -2.351808
28.800000 2.144476
29.000000 1.175870
29.200000 3.650069
29.400000 -15.405751
29.600000 1.848339
29.800000 3.809322
30.000000 0.000000
30.200000 -0.000000
30.400000 0.000000
30.600000 -18.770397
30.800000 1.136923
31.000000 -3.389395
31.200000 -17.803192
31.400000 -0.000000
31.600000 0.000000
31.800000 -0.000000
32.000000 -30.568042
32.200000 5.893511
32.400000 0.000000
32.600000 0.000000
32.800000 0.000000
33.000000 0.000000
33.200000 6.789514
33.400000 1.450411
33.600000 -2.974354
33.800000 -1.946381
34.000000 0.000000
34.200000 0.000000
34.400000 -0.000000
34.600000 0.000000
34.800000 6.899838
35.000000 -2.326050
35.200000 7.286199
35.400000 5.483196
35.600000 -0.000000
35.800000 7.905315
36.000000 -13.748957
36.200000 -0.007422
36.400000 0.000000
36.600000 23.933867
36.800000 38.937170
37.000000 50.085293
37.200000 -0.842184
37.400000 -6.561417
37.600000 13.811064
37.800000 0.841143
38.000000 14.449987
38.200000 -25.215298
38.400000 -15.656013
38.600000 12.332278
38.800000 10.989461
39.000000 8.248149
39.200000 0.903446
39.400000 -14.576858
39.600000 6.619479
39.800000 20.623740
40.000000 -5.143891
40.200000 -5.184017
40.400000 -10.047418
40.600000 6.260750
40.800000 6.059973
41.000000 1.957562
41.200000 -7.186998
41.400000 -0.111129
41.600000 3.250653
41.800000 1.262436
42.000000 -7.648819
42.200000 13.903223
42.400000 16.950567
42.600000 -24.181471
42.800000 -25.769528
43.000000 -18.713829
43.200000 7.614772
43.400000 30.729923
43.600000 -28.516697
43.800000 -20.011335
44.000000 -38.251289
44.200000 50.811880
44.400000 14.905987
44.600000 -35.539941
44.800000 -18.859776
45.000000 -29.409825
45.200000 -21.423982
45.400000 15.876256
45.600000 -13.989418
45.800000 -55.560663
46.000000 -1.176825
46.200000 -5.016518
46.400000 7.067904
46.600000 -23.169699
46.800000 -28.201762
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_sqrt_star_scope_4.txt <==
0.000000 0.000000
0.200000 361.703136
0.400000 385.023310
0.600000 356.733982
0.800000 284.327716
1.000000 181.960891
1.200000 126.208550
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000
26.200000 0.000000
26.400000 0.000000
26.600000 0.000000
26.800000 0.000000
27.000000 0.000000
27.200000 0.000000
27.400000 0.000000
27.600000 0.000000
27.800000 0.000000
28.000000 0.000000
28.200000 0.000000
28.400000 0.000000
28.600000 0.000000
28.800000 0.000000
29.000000 0.000000
29.200000 0.000000
29.400000 0.000000
29.600000 0.000000
29.800000 0.000000
30.000000 0.000000
30.200000 0.000000
30.400000 0.000000
30.600000 0.000000
30.800000 0.000000
31.000000 0.000000
31.200000 0.000000
31.400000 0.000000
31.600000 0.000000
31.800000 0.000000
32.000000 0.000000
32.200000 0.000000
32.400000 0.000000
32.600000 0.000000
32.800000 0.000000
33.000000 0.000000
33.200000 0.000000
33.400000 0.000000
33.600000 0.000000
33.800000 0.000000
34.000000 0.000000
34.200000 0.000000
34.400000 0.000000
34.600000 0.000000
34.800000 0.000000
35.000000 0.000000
35.200000 0.000000
35.400000 0.000000
35.600000 0.000000
35.800000 0.000000
36.000000 0.000000
36.200000 0.000000
36.400000 0.000000
36.600000 0.000000
36.800000 0.000000
37.000000 0.000000
37.200000 0.000000
37.400000 0.000000
37.600000 0.000000
37.800000 0.000000
38.000000 0.000000
38.200000 0.000000
38.400000 0.000000
38.600000 0.000000
38.800000 0.000000
39.000000 0.000000
39.200000 0.000000
39.400000 0.000000
39.600000 0.000000
39.800000 0.000000
40.000000 0.000000
40.200000 0.000000
40.400000 0.000000
40.600000 0.000000
40.800000 0.000000
41.000000 0.000000
41.200000 0.000000
41.400000 0.000000
41.600000 0.000000
41.800000 0.000000
42.000000 0.000000
42.200000 0.000000
42.400000 0.000000
42.600000 0.000000
42.800000 0.000000
43.000000 0.000000
43.200000 0.000000
43.400000 0.000000
43.600000 0.000000
43.800000 0.000000
44.000000 0.000000
44.200000 0.000000
44.400000 0.000000
44.600000 0.000000
44.800000 0.000000
45.000000 0.000000
45.200000 0.000000
45.400000 0.000000
45.600000 0.000000
45.800000 0.000000
46.000000 0.000000
46.200000 0.000000
46.400000 0.000000
46.600000 0.000000
46.800000 0.000000
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_sqrt_star_scope_5.txt <==
0.000000 0.000000
0.200000 61.610971
0.400000 1.987489
0.600000 -242.212027
0.800000 -275.724187
1.000000 -203.108943
1.200000 -115.279832
1.400000 19.858468
1.600000 -4.695602
1.800000 6.578455
2.000000 4.506658
2.200000 -0.007175
2.400000 13.308644
2.600000 -17.797420
2.800000 11.895975
3.000000 -3.285254
3.200000 -7.097604
3.400000 -1.867965
3.600000 -1.141617
3.800000 -7.881133
4.000000 9.034187
4.200000 -3.205818
4.400000 -8.083472
4.600000 16.790970
4.800000 -7.829201
5.000000 1.709450
5.200000 13.854442
5.400000 -29.423960
5.600000 59.415419
5.800000 113.956956
6.000000 -134.403624
6.200000 48.030333
6.400000 -38.940445
6.600000 121.067864
6.800000 -98.098317
7.000000 -110.530892
7.200000 132.430344
7.400000 -83.437640
7.600000 -87.408164
7.800000 36.563662
8.000000 -64.196154
8.200000 -52.485940
8.400000 -62.463737
8.600000 20.164275
8.800000 -43.306380
9.000000 -20.355570
9.200000 -13.681261
9.400000 -37.816455
9.600000 34.042146
9.800000 -55.483673
10.000000 -55.804073
10.200000 -32.735092
10.400000 -40.543520
10.600000 -0.915859
10.800000 57.149284
11.000000 -18.311702
11.200000 11.359074
11.400000 -21.394507
11.600000 -1.771573
11.800000 -20.509411
12.000000 -6.173361
12.200000 -11.914813
12.400000 -31.390694
12.600000 11.426124
12.800000 -23.078271
13.000000 -41.197204
13.200000 -27.740885
13.400000 -2.864165
13.600000 10.661465
13.800000 3.489901
14.000000 3.024019
14.200000 -21.925994
14.400000 -21.930390
14.600000 32.562767
14.800000 -55.489123
15.000000 0.571444
15.200000 -15.550172
15.400000 -22.669254
15.600000 8.844072
15.800000 13.912540
16.000000 -0.000000
16.200000 30.662633
16.400000 -38.390064
16.600000 0.000000
16.800000 55.986469
17.000000 -16.448903
17.200000 7.275746
17.400000 -6.258986
17.600000 0.000000
17.800000 28.108841
18.000000 0.000000
18.200000 0.000000
18.400000 4.139999
18.600000 -16.350856
18.800000 -0.000000
19.000000 -0.000000
19.200000 -8.130231
19.400000 -0.000000
19.600000 -0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 -7.674166
20.400000 -0.000000
20.600000 0.000000
20.800000 -2.797950
21.000000 -0.000000
21.200000 0.000000
21.400000 43.227008
21.600000 -26.910062
21.800000 0.000000
22.000000 -25.089373
22.200000 -7.441768
22.400000 0.659498
22.600000 -14.911494
22.800000 -20.028531
23.000000 49.302801
23.200000 10.959545
23.400000 -10.220958
23.600000 9.149852
23.800000 15.485634
24.000000 17.505812
24.200000 42.762303
24.400000 -30.233086
24.600000 -7.252874
24.800000 13.337130
25.000000 20.848693
25.200000 -24.810330
25.400000 48.516400
25.600000 -25.126678
25.800000 67.293691
26.000000 -12.609405
26.200000 -13.062826
26.400000 -32.534711
26.600000 10.178200
26.800000 21.099760
27.000000 -0.958450
27.200000 -10.119881
27.400000 -7.348759
27.600000 -10.269460
27.800000 -7.205839
28.000000 36.375353
28.200000 -30.305283
28.400000 -12.849158
28.600000 -11.081608
28.800000 0.726640
29.000000 32.744446
29.200000 15.452789
29.400000 21.257396
29.600000 -20.024347
29.800000 -32.321559
30.000000 -9.939883
30.200000 6.816623
30.400000 -3.896663
30.600000 52.102379
30.800000 -10.883976
31.000000 48.610600
31.200000 41.115705
31.400000 51.749144
31.600000 -53.127864
31.800000 -27.731682
32.000000 70.766672
32.200000 -83.196415
32.400000 -52.298594
32.600000 59.543490
32.800000 -0.518591
33.000000 60.257363
33.200000 -34.864375
33.400000 -41.578751
33.600000 35.067257
33.800000 33.307000
34.000000 1.296854
34.200000 -13.922585
34.400000 -13.621105
34.600000 39.143883
34.800000 16.254023
35.000000 16.710009
35.200000 -26.910506
35.400000 2.888577
35.600000 -1.961809
35.800000 -7.933881
36.000000 9.910374
36.200000 -6.343544
36.400000 -14.522158
36.600000 -9.158050
36.800000 -46.005735
37.000000 -48.557449
37.200000 -1.848825
37.400000 -1.450124
37.600000 0.000000
37.800000 0.000000
38.000000 13.560941
38.200000 -3.775481
38.400000 -4.542758
38.600000 5.114016
38.800000 23.173007
39.000000 22.289417
39.200000 -12.689308
39.400000 -12.887236
39.600000 -0.000000
39.800000 19.875531
40.000000 -6.032258
40.200000 0.000000
40.400000 -0.459608
40.600000 8.002848
40.800000 -2.404887
41.000000 -7.884623
41.200000 -2.110719
41.400000 13.329877
41.600000 -5.802556
41.800000 -3.094486
42.000000 -3.532130
42.200000 0.379788
42.400000 11.999803
42.600000 -5.784175
42.800000 -13.600925
43.000000 -7.600901
43.200000 26.456579
43.400000 6.273854
43.600000 -8.334459
43.800000 -16.984097
44.000000 -3.359571
44.200000 23.221445
44.400000 10.171278
44.600000 -9.892909
44.800000 -11.564779
45.000000 -28.444184
45.200000 48.262901
45.400000 9.474898
45.600000 -14.711527
45.800000 -13.682046
46.000000 -1.193578
46.200000 30.685484
46.400000 33.255103
46.600000 8.532469
46.800000 -9.814164
47.000000 -0.000000


==> matlabPlots/constraints/xi_dot_sqrt_star_scope_6.txt <==
0.000000 0.000000
0.200000 -299.364062
0.400000 -276.484378
0.600000 -254.258974
0.800000 0.000000
1.000000 38.428095
1.200000 84.454808
1.400000 -73.821470
1.600000 3.523346
1.800000 3.908594
2.000000 1.916877
2.200000 0.000000
2.400000 0.000000
2.600000 2.226068
2.800000 -34.057130
3.000000 -13.629810
3.200000 -8.282973
3.400000 -10.817153
3.600000 -2.656282
3.800000 0.569053
4.000000 -0.000000
4.200000 0.000000
4.400000 -2.994526
4.600000 -0.000000
4.800000 -0.000000
5.000000 -0.000000
5.200000 -0.000000
5.400000 0.000000
5.600000 22.839512
5.800000 76.997156
6.000000 -111.470806
6.200000 125.700947
6.400000 94.908404
6.600000 -29.392364
6.800000 -7.972368
7.000000 -81.046112
7.200000 90.902331
7.400000 -101.918499
7.600000 -70.919455
7.800000 -11.906029
8.000000 0.000000
8.200000 0.000000
8.400000 -0.000000
8.600000 -10.210698
8.800000 2.628892
9.000000 17.700964
9.200000 -9.359198
9.400000 -18.922529
9.600000 -0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 8.859353
10.600000 -14.604078
10.800000 -42.219663
11.000000 37.539242
11.200000 1.485295
11.400000 -12.080926
11.600000 14.056504
11.800000 9.128347
12.000000 -13.825900
12.200000 18.200374
12.400000 11.917130
12.600000 -7.939513
12.800000 29.334275
13.000000 17.756139
13.200000 -2.723085
13.400000 8.879878
13.600000 19.466883
13.800000 -19.280576
14.000000 -9.547475
14.200000 -17.568606
14.400000 3.106344
14.600000 21.900485
14.800000 13.304351
15.000000 23.765716
15.200000 -9.357718
15.400000 12.336724
15.600000 -7.888429
15.800000 12.913608
16.000000 2.673949
16.200000 -52.332280
16.400000 -1.265175
16.600000 -15.387868
16.800000 -44.801768
17.000000 31.604126
17.200000 0.597941
17.400000 -22.938973
17.600000 -11.456707
17.800000 18.991205
18.000000 10.420404
18.200000 -1.831723
18.400000 -19.637127
18.600000 -1.556573
18.800000 14.428544
19.000000 0.462667
19.200000 -14.210619
19.400000 42.917158
19.600000 -27.014066
19.800000 13.486987
20.000000 -42.293802
20.200000 -0.782271
20.400000 -46.736546
20.600000 -9.920119
20.800000 -20.405320
21.000000 33.927302
21.200000 -36.939255
21.400000 -71.024473
21.600000 18.602789
21.800000 9.059877
22.000000 -27.197893
22.200000 24.713249
22.400000 -8.237527
22.600000 -39.665670
22.800000 20.281079
23.000000 -4.463866
23.200000 -27.677316
23.400000 -33.626201
23.600000 -21.163188
23.800000 -0.475697
24.000000 -13.354105
24.200000 -4.569819
24.400000 -22.970659
24.600000 -23.930433
24.800000 4.710089
25.000000 -19.716439
25.200000 -25.706681
25.400000 -3.753142
25.600000 -7.632504
25.800000 18.543919
26.000000 -26.697259
26.200000 -30.075475
26.400000 -37.561539
26.600000 -37.938985
26.800000 37.452823
27.000000 -16.347853
27.200000 -14.227673
27.400000 -23.511776
27.600000 -10.310673
27.800000 9.015685
28.000000 -20.219374
28.200000 -22.777285
28.400000 -3.287712
28.600000 -14.869984
28.800000 7.510140
29.000000 -4.599371
29.200000 -8.587886
29.400000 -18.049825
29.600000 2.888490
29.800000 -0.000000
30.000000 0.000000
30.200000 0.000000
30.400000 -8.178909
30.600000 0.000000
30.800000 0.000000
31.000000 -0.000000
31.200000 -0.000000
31.400000 0.000000
31.600000 -0.000000
31.800000 -8.666707
32.000000 0.000000
32.200000 0.000000
32.400000 -0.000000
32.600000 -0.000000
32.800000 0.000000
33.000000 -20.081310
33.200000 0.000000
33.400000 0.000000
33.600000 -0.000000
33.800000 0.000000
34.000000 0.000000
34.200000 0.000000
34.400000 -12.862342
34.600000 4.084602
34.800000 -0.000000
35.000000 0.000000
35.200000 -0.000000
35.400000 0.000000
35.600000 0.000000
35.800000 -14.907309
36.000000 0.000000
36.200000 0.000000
36.400000 0.000000
36.600000 -7.755941
36.800000 50.777538
37.000000 78.500006
37.200000 -1.457680
37.400000 -11.440596
37.600000 -11.848420
37.800000 5.832225
38.000000 7.510971
38.200000 -18.276507
38.400000 1.713752
38.600000 -0.529082
38.800000 12.366350
39.000000 14.578739
39.200000 3.316550
39.400000 -12.709104
39.600000 14.556296
39.800000 -2.144186
40.000000 13.781812
40.200000 2.525417
40.400000 -5.395719
40.600000 -0.169307
40.800000 4.887465
41.000000 10.724478
41.200000 -8.057191
41.400000 -8.966003
41.600000 8.621554
41.800000 3.233147
42.000000 -3.473043
42.200000 3.422699
42.400000 11.615014
42.600000 -16.325837
42.800000 -9.878970
43.000000 -4.002525
43.200000 -0.334633
43.400000 13.866913
43.600000 -7.911321
43.800000 -7.557317
44.000000 -15.250561
44.200000 12.216596
44.400000 7.227963
44.600000 -10.550299
44.800000 -11.533235
45.000000 -11.629461
45.200000 -16.204433
45.400000 0.204286
45.600000 -14.833938
45.800000 -7.329051
46.000000 -16.532626
46.200000 -10.377680
46.400000 -5.088904
46.600000 -21.029568
46.800000 -5.812184
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_star_scope_1.txt <==
0.000000 0.000000
0.200000 2895.785163
0.400000 3000.724070
0.600000 5137.076520
0.800000 4047.793003
1.000000 1725.477351
1.200000 0.000000
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000
26.200000 0.000000
26.400000 0.000000
26.600000 0.000000
26.800000 0.000000
27.000000 0.000000
27.200000 0.000000
27.400000 0.000000
27.600000 0.000000
27.800000 0.000000
28.000000 0.000000
28.200000 0.000000
28.400000 0.000000
28.600000 0.000000
28.800000 0.000000
29.000000 0.000000
29.200000 0.000000
29.400000 0.000000
29.600000 0.000000
29.800000 0.000000
30.000000 0.000000
30.200000 0.000000
30.400000 0.000000
30.600000 0.000000
30.800000 0.000000
31.000000 0.000000
31.200000 0.000000
31.400000 0.000000
31.600000 0.000000
31.800000 0.000000
32.000000 0.000000
32.200000 0.000000
32.400000 0.000000
32.600000 0.000000
32.800000 0.000000
33.000000 0.000000
33.200000 0.000000
33.400000 0.000000
33.600000 0.000000
33.800000 0.000000
34.000000 0.000000
34.200000 0.000000
34.400000 0.000000
34.600000 0.000000
34.800000 0.000000
35.000000 0.000000
35.200000 0.000000
35.400000 0.000000
35.600000 0.000000
35.800000 0.000000
36.000000 0.000000
36.200000 0.000000
36.400000 0.000000
36.600000 0.000000
36.800000 0.000000
37.000000 0.000000
37.200000 0.000000
37.400000 0.000000
37.600000 0.000000
37.800000 0.000000
38.000000 0.000000
38.200000 0.000000
38.400000 0.000000
38.600000 0.000000
38.800000 0.000000
39.000000 0.000000
39.200000 0.000000
39.400000 0.000000
39.600000 0.000000
39.800000 0.000000
40.000000 0.000000
40.200000 0.000000
40.400000 0.000000
40.600000 0.000000
40.800000 0.000000
41.000000 0.000000
41.200000 0.000000
41.400000 0.000000
41.600000 0.000000
41.800000 0.000000
42.000000 0.000000
42.200000 0.000000
42.400000 0.000000
42.600000 0.000000
42.800000 0.000000
43.000000 0.000000
43.200000 0.000000
43.400000 0.000000
43.600000 0.000000
43.800000 0.000000
44.000000 0.000000
44.200000 0.000000
44.400000 0.000000
44.600000 0.000000
44.800000 0.000000
45.000000 0.000000
45.200000 0.000000
45.400000 0.000000
45.600000 0.000000
45.800000 0.000000
46.000000 0.000000
46.200000 0.000000
46.400000 0.000000
46.600000 0.000000
46.800000 0.000000
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_star_scope_2.txt <==
0.000000 0.000000
0.200000 -411.630943
0.400000 1.009329
0.600000 -2932.127742
0.800000 -3698.234223
1.000000 -2044.872471
1.200000 -1128.393896
1.400000 99.558597
1.600000 88.500408
1.800000 96.269194
2.000000 3.422187
2.200000 38.214668
2.400000 42.022850
2.600000 177.366310
2.800000 -82.777132
3.000000 -13.500522
3.200000 54.730917
3.400000 7.500590
3.600000 -212.071189
3.800000 37.158189
4.000000 -132.283913
4.200000 -19.051560
4.400000 144.321582
4.600000 -53.734679
4.800000 -36.655947
5.000000 98.506770
5.200000 53.435501
5.400000 163.088683
5.600000 -924.872713
5.800000 -1915.861935
6.000000 1067.161365
6.200000 -1016.660040
6.400000 709.883896
6.600000 -693.242593
6.800000 1955.792189
7.000000 1344.114880
7.200000 -693.572866
7.400000 551.840380
7.600000 -339.716859
7.800000 52.580873
8.000000 -616.567003
8.200000 -540.817528
8.400000 -76.633397
8.600000 -309.687451
8.800000 158.244899
9.000000 57.447604
9.200000 187.227970
9.400000 366.611430
9.600000 -423.917118
9.800000 184.231721
10.000000 110.164674
10.200000 -61.926109
10.400000 24.466303
10.600000 -67.663382
10.800000 489.404200
11.000000 -24.055428
11.200000 -599.191263
11.400000 210.335990
11.600000 -23.773436
11.800000 115.114391
12.000000 375.393831
12.200000 -207.674932
12.400000 72.433761
12.600000 159.538928
12.800000 -456.578738
13.000000 -39.246831
13.200000 365.301495
13.400000 -130.962919
13.600000 -985.038269
13.800000 156.113968
14.000000 58.178501
14.200000 450.868107
14.400000 37.446722
14.600000 -246.998290
14.800000 195.276786
15.000000 -445.699140
15.200000 -67.216696
15.400000 -68.108803
15.600000 0.000000
15.800000 131.842622
16.000000 48.385342
16.200000 0.000000
16.400000 471.502431
16.600000 -159.812785
16.800000 -0.000000
17.000000 -35.777890
17.200000 -343.083566
17.400000 0.000000
17.600000 -236.841279
17.800000 -0.000000
18.000000 354.357059
18.200000 -198.917342
18.400000 22.972357
18.600000 359.081174
18.800000 166.412697
19.000000 0.000000
19.200000 0.000000
19.400000 -157.162496
19.600000 -87.766980
19.800000 158.812783
20.000000 -0.000000
20.200000 -0.000000
20.400000 196.304522
20.600000 0.000000
20.800000 0.000000
21.000000 -335.156709
21.200000 -0.000000
21.400000 0.000000
21.600000 414.867441
21.800000 -210.467751
22.000000 0.000000
22.200000 -135.124740
22.400000 4.810755
22.600000 -0.000000
22.800000 45.268670
23.000000 -54.612078
23.200000 181.568875
23.400000 -256.049146
23.600000 517.606477
23.800000 30.154433
24.000000 -240.455793
24.200000 169.628206
24.400000 513.744353
24.600000 -340.785545
24.800000 89.938101
25.000000 -79.873101
25.200000 409.043620
25.400000 -408.856920
25.600000 100.395643
25.800000 -261.458570
26.000000 428.928820
26.200000 -97.379569
26.400000 -136.584141
26.600000 -127.065301
26.800000 274.351181
27.000000 54.205706
27.200000 16.251713
27.400000 8.619127
27.600000 -142.056809
27.800000 -142.702213
28.000000 63.050891
28.200000 718.833348
28.400000 -161.869875
28.600000 -115.118091
28.800000 -254.898371
29.000000 -132.775422
29.200000 -72.556235
29.400000 -12.907177
29.600000 -177.424326
29.800000 -139.965542
30.000000 270.613937
30.200000 -165.083663
30.400000 84.442925
30.600000 -444.948546
30.800000 312.744547
31.000000 23.346121
31.200000 -181.134259
31.400000 -146.858475
31.600000 911.837270
31.800000 434.190325
32.000000 -735.482094
32.200000 586.583440
32.400000 376.772905
32.600000 -278.050183
32.800000 -478.317688
33.000000 37.356208
33.200000 193.914244
33.400000 94.823724
33.600000 -27.851703
33.800000 -269.068796
34.000000 -194.744043
34.200000 4.300290
34.400000 274.468049
34.600000 -88.112870
34.800000 -159.951574
35.000000 -66.487042
35.200000 4.002449
35.400000 -9.669274
35.600000 2.265253
35.800000 40.462311
36.000000 -83.687003
36.200000 -8.044342
36.400000 -71.208692
36.600000 -45.646952
36.800000 -749.616789
37.000000 -834.404493
37.200000 106.517267
37.400000 0.000000
37.600000 38.099131
37.800000 21.641705
38.000000 3.483883
38.200000 152.886816
38.400000 189.795928
38.600000 -107.781747
38.800000 -60.892183
39.000000 -24.934930
39.200000 2.547632
39.400000 -52.112105
39.600000 51.296950
39.800000 0.000000
40.000000 -0.000000
40.200000 66.281266
40.400000 -28.138167
40.600000 -131.482398
40.800000 -0.000000
41.000000 10.162214
41.200000 -37.031563
41.400000 18.772610
41.600000 -9.249777
41.800000 -57.604408
42.000000 -0.000000
42.200000 -141.323570
42.400000 -66.674738
42.600000 124.885710
42.800000 0.000000
43.000000 161.531619
43.200000 -44.483060
43.400000 -261.209006
43.600000 180.784255
43.800000 110.112465
44.000000 244.252709
44.200000 -216.238559
44.400000 -52.974363
44.600000 240.086701
44.800000 111.372457
45.000000 116.349336
45.200000 99.961089
45.400000 -88.861455
45.600000 143.758237
45.800000 518.076254
46.000000 200.775386
46.200000 81.121334
46.400000 -56.756055
46.600000 259.437881
46.800000 195.004000
47.000000 -74.885631


==> matlabPlots/constraints/xi_dot_star_scope_3.txt <==
0.000000 0.000000
0.200000 -3885.458785
0.400000 -3360.652778
0.600000 -2017.228575
0.800000 -31.120892
1.000000 236.684130
1.200000 0.000000
1.400000 797.738526
1.600000 204.857767
1.800000 -147.703996
2.000000 47.621165
2.200000 112.746262
2.400000 4.480711
2.600000 0.000000
2.800000 155.861329
3.000000 -103.952197
3.200000 -69.359322
3.400000 -80.785883
3.600000 40.133936
3.800000 19.595957
4.000000 -76.781444
4.200000 -0.000000
4.400000 0.000000
4.600000 -28.751362
4.800000 46.425739
5.000000 44.349556
5.200000 14.569409
5.400000 0.000000
5.600000 -406.780331
5.800000 -916.781670
6.000000 301.776336
6.200000 -0.000000
6.400000 -0.000000
6.600000 -0.000000
6.800000 757.608687
7.000000 531.870415
7.200000 -424.352336
7.400000 -334.101062
7.600000 -635.322913
7.800000 14.399912
8.000000 -16.679428
8.200000 -0.000000
8.400000 -0.000000
8.600000 175.792494
8.800000 709.129993
9.000000 529.232281
9.200000 122.664899
9.400000 148.588489
9.600000 48.619664
9.800000 -254.223016
10.000000 117.203084
10.200000 0.000000
10.400000 63.970953
10.600000 38.527846
10.800000 -1009.677623
11.000000 153.705804
11.200000 55.693841
11.400000 83.584877
11.600000 68.535607
11.800000 115.737784
12.000000 -353.837984
12.200000 346.570725
12.400000 288.444551
12.600000 -353.339674
12.800000 854.603656
13.000000 346.187683
13.200000 21.762669
13.400000 214.155985
13.600000 323.044809
13.800000 141.208200
14.000000 0.694949
14.200000 -104.226265
14.400000 72.122191
14.600000 138.427599
14.800000 791.349602
15.000000 380.441750
15.200000 -52.387164
15.400000 355.080384
15.600000 -242.201683
15.800000 -115.373649
16.000000 -192.008597
16.200000 -364.387045
16.400000 -193.350629
16.600000 -121.873132
16.800000 -323.624355
17.000000 62.156071
17.200000 360.829211
17.400000 -0.156350
17.600000 196.445908
17.800000 -36.387582
18.000000 130.297325
18.200000 241.002349
18.400000 134.640628
18.600000 51.898847
18.800000 -110.200808
19.000000 -22.667676
19.200000 485.569490
19.400000 -99.383267
19.600000 96.496344
19.800000 -175.228627
20.000000 -73.340917
20.200000 -52.037738
20.400000 -68.992541
20.600000 141.523962
20.800000 -306.081018
21.000000 50.561568
21.200000 -128.141798
21.400000 -289.350298
21.600000 -109.739442
21.800000 253.845938
22.000000 157.378036
22.200000 88.507932
22.400000 -86.104011
22.600000 368.116504
22.800000 89.506545
23.000000 -170.826492
23.200000 -229.213636
23.400000 -177.173979
23.600000 -195.918189
23.800000 7.655848
24.000000 -61.417345
24.200000 -165.583666
24.400000 -143.755762
24.600000 -149.870950
24.800000 -9.198568
25.000000 -238.622361
25.200000 -271.987432
25.400000 -157.185737
25.600000 7.294929
25.800000 64.730674
26.000000 -448.594554
26.200000 -226.223600
26.400000 -30.220723
26.600000 -299.225793
26.800000 294.519284
27.000000 -217.384767
27.200000 -146.087678
27.400000 -126.572584
27.600000 -87.806689
27.800000 63.615653
28.000000 -276.389407
28.200000 -395.106729
28.400000 196.089732
28.600000 -23.518081
28.800000 21.444758
29.000000 11.758704
29.200000 36.500695
29.400000 -154.057509
29.600000 18.483390
29.800000 38.093217
30.000000 0.000000
30.200000 -0.000000
30.400000 0.000000
30.600000 -187.703969
30.800000 11.369231
31.000000 -33.893953
31.200000 -178.031916
31.400000 -0.000000
31.600000 0.000000
31.800000 -0.000000
32.000000 -305.680418
32.200000 58.935113
32.400000 0.000000
32.600000 0.000000
32.800000 0.000000
33.000000 0.000000
33.200000 67.895139
33.400000 14.504112
33.600000 -29.743545
33.800000 -19.463806
34.000000 0.000000
34.200000 0.000000
34.400000 -0.000000
34.600000 0.000000
34.800000 68.998379
35.000000 -23.260499
35.200000 72.861987
35.400000 54.831963
35.600000 -0.000000
35.800000 79.053148
36.000000 -137.489571
36.200000 -0.074222
36.400000 0.000000
36.600000 239.338674
36.800000 389.371701
37.000000 500.852935
37.200000 -8.421838
37.400000 -65.614170
37.600000 138.110638
37.800000 8.411434
38.000000 144.499873
38.200000 -252.152982
38.400000 -156.560133
38.600000 123.322778
38.800000 109.894607
39.000000 82.481494
39.200000 9.034462
39.400000 -145.768583
39.600000 66.194792
39.800000 206.237402
40.000000 -51.438915
40.200000 -51.840171
40.400000 -100.474177
40.600000 62.607504
40.800000 60.599726
41.000000 19.575622
41.200000 -71.869979
41.400000 -1.111291
41.600000 32.506526
41.800000 12.624358
42.000000 -76.488190
42.200000 139.032228
42.400000 169.505672
42.600000 -241.814708
42.800000 -257.695278
43.000000 -187.138293
43.200000 76.147718
43.400000 307.299231
43.600000 -285.166974
43.800000 -200.113345
44.000000 -382.512893
44.200000 508.118796
44.400000 149.059872
44.600000 -355.399409
44.800000 -188.597761
45.000000 -294.098252
45.200000 -214.239823
45.400000 158.762555
45.600000 -139.894183
45.800000 -555.606632
46.000000 -11.768247
46.200000 -50.165183
46.400000 70.679036
46.600000 -231.696992
46.800000 -282.017622
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_star_scope_4.txt <==
0.000000 0.000000
0.200000 3617.031357
0.400000 3850.233100
0.600000 3567.339816
0.800000 2843.277160
1.000000 1819.608914
1.200000 1262.085503
1.400000 0.000000
1.600000 0.000000
1.800000 0.000000
2.000000 0.000000
2.200000 0.000000
2.400000 0.000000
2.600000 0.000000
2.800000 0.000000
3.000000 0.000000
3.200000 0.000000
3.400000 0.000000
3.600000 0.000000
3.800000 0.000000
4.000000 0.000000
4.200000 0.000000
4.400000 0.000000
4.600000 0.000000
4.800000 0.000000
5.000000 0.000000
5.200000 0.000000
5.400000 0.000000
5.600000 0.000000
5.800000 0.000000
6.000000 0.000000
6.200000 0.000000
6.400000 0.000000
6.600000 0.000000
6.800000 0.000000
7.000000 0.000000
7.200000 0.000000
7.400000 0.000000
7.600000 0.000000
7.800000 0.000000
8.000000 0.000000
8.200000 0.000000
8.400000 0.000000
8.600000 0.000000
8.800000 0.000000
9.000000 0.000000
9.200000 0.000000
9.400000 0.000000
9.600000 0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 0.000000
10.600000 0.000000
10.800000 0.000000
11.000000 0.000000
11.200000 0.000000
11.400000 0.000000
11.600000 0.000000
11.800000 0.000000
12.000000 0.000000
12.200000 0.000000
12.400000 0.000000
12.600000 0.000000
12.800000 0.000000
13.000000 0.000000
13.200000 0.000000
13.400000 0.000000
13.600000 0.000000
13.800000 0.000000
14.000000 0.000000
14.200000 0.000000
14.400000 0.000000
14.600000 0.000000
14.800000 0.000000
15.000000 0.000000
15.200000 0.000000
15.400000 0.000000
15.600000 0.000000
15.800000 0.000000
16.000000 0.000000
16.200000 0.000000
16.400000 0.000000
16.600000 0.000000
16.800000 0.000000
17.000000 0.000000
17.200000 0.000000
17.400000 0.000000
17.600000 0.000000
17.800000 0.000000
18.000000 0.000000
18.200000 0.000000
18.400000 0.000000
18.600000 0.000000
18.800000 0.000000
19.000000 0.000000
19.200000 0.000000
19.400000 0.000000
19.600000 0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 0.000000
20.400000 0.000000
20.600000 0.000000
20.800000 0.000000
21.000000 0.000000
21.200000 0.000000
21.400000 0.000000
21.600000 0.000000
21.800000 0.000000
22.000000 0.000000
22.200000 0.000000
22.400000 0.000000
22.600000 0.000000
22.800000 0.000000
23.000000 0.000000
23.200000 0.000000
23.400000 0.000000
23.600000 0.000000
23.800000 0.000000
24.000000 0.000000
24.200000 0.000000
24.400000 0.000000
24.600000 0.000000
24.800000 0.000000
25.000000 0.000000
25.200000 0.000000
25.400000 0.000000
25.600000 0.000000
25.800000 0.000000
26.000000 0.000000
26.200000 0.000000
26.400000 0.000000
26.600000 0.000000
26.800000 0.000000
27.000000 0.000000
27.200000 0.000000
27.400000 0.000000
27.600000 0.000000
27.800000 0.000000
28.000000 0.000000
28.200000 0.000000
28.400000 0.000000
28.600000 0.000000
28.800000 0.000000
29.000000 0.000000
29.200000 0.000000
29.400000 0.000000
29.600000 0.000000
29.800000 0.000000
30.000000 0.000000
30.200000 0.000000
30.400000 0.000000
30.600000 0.000000
30.800000 0.000000
31.000000 0.000000
31.200000 0.000000
31.400000 0.000000
31.600000 0.000000
31.800000 0.000000
32.000000 0.000000
32.200000 0.000000
32.400000 0.000000
32.600000 0.000000
32.800000 0.000000
33.000000 0.000000
33.200000 0.000000
33.400000 0.000000
33.600000 0.000000
33.800000 0.000000
34.000000 0.000000
34.200000 0.000000
34.400000 0.000000
34.600000 0.000000
34.800000 0.000000
35.000000 0.000000
35.200000 0.000000
35.400000 0.000000
35.600000 0.000000
35.800000 0.000000
36.000000 0.000000
36.200000 0.000000
36.400000 0.000000
36.600000 0.000000
36.800000 0.000000
37.000000 0.000000
37.200000 0.000000
37.400000 0.000000
37.600000 0.000000
37.800000 0.000000
38.000000 0.000000
38.200000 0.000000
38.400000 0.000000
38.600000 0.000000
38.800000 0.000000
39.000000 0.000000
39.200000 0.000000
39.400000 0.000000
39.600000 0.000000
39.800000 0.000000
40.000000 0.000000
40.200000 0.000000
40.400000 0.000000
40.600000 0.000000
40.800000 0.000000
41.000000 0.000000
41.200000 0.000000
41.400000 0.000000
41.600000 0.000000
41.800000 0.000000
42.000000 0.000000
42.200000 0.000000
42.400000 0.000000
42.600000 0.000000
42.800000 0.000000
43.000000 0.000000
43.200000 0.000000
43.400000 0.000000
43.600000 0.000000
43.800000 0.000000
44.000000 0.000000
44.200000 0.000000
44.400000 0.000000
44.600000 0.000000
44.800000 0.000000
45.000000 0.000000
45.200000 0.000000
45.400000 0.000000
45.600000 0.000000
45.800000 0.000000
46.000000 0.000000
46.200000 0.000000
46.400000 0.000000
46.600000 0.000000
46.800000 0.000000
47.000000 0.000000


==> matlabPlots/constraints/xi_dot_star_scope_5.txt <==
0.000000 0.000000
0.200000 616.109714
0.400000 19.874885
0.600000 -2422.120272
0.800000 -3757.241872
1.000000 -2031.089425
1.200000 -1152.798316
1.400000 198.584681
1.600000 -46.956021
1.800000 65.784551
2.000000 45.066578
2.200000 -0.071755
2.400000 133.086439
2.600000 -177.974198
2.800000 118.959754
3.000000 -32.852543
3.200000 -70.976037
3.400000 -18.679651
3.600000 -11.416174
3.800000 -78.811330
4.000000 90.341868
4.200000 -32.058184
4.400000 -80.834724
4.600000 167.909697
4.800000 -78.292009
5.000000 17.094497
5.200000 138.544419
5.400000 -294.239600
5.600000 594.154193
5.800000 1139.569558
6.000000 -1344.036243
6.200000 480.303332
6.400000 -389.404447
6.600000 1210.678640
6.800000 -980.983169
7.000000 -1105.308922
7.200000 1324.303439
7.400000 -834.376401
7.600000 -874.081635
7.800000 365.636617
8.000000 -641.961539
8.200000 -524.859399
8.400000 -624.637375
8.600000 201.642748
8.800000 -433.063798
9.000000 -203.555698
9.200000 -136.812610
9.400000 -378.164551
9.600000 340.421464
9.800000 -554.836727
10.000000 -558.040726
10.200000 -327.350923
10.400000 -405.435205
10.600000 -9.158587
10.800000 571.492842
11.000000 -183.117022
11.200000 113.590740
11.400000 -213.945066
11.600000 -17.715727
11.800000 -205.094112
12.000000 -61.733607
12.200000 -119.148127
12.400000 -313.906945
12.600000 114.261240
12.800000 -230.782714
13.000000 -411.972036
13.200000 -277.408855
13.400000 -28.641654
13.600000 106.614647
13.800000 34.899006
14.000000 30.240188
14.200000 -219.259939
14.400000 -219.303905
14.600000 325.627672
14.800000 -554.891227
15.000000 5.714443
15.200000 -155.501717
15.400000 -226.692536
15.600000 88.440722
15.800000 139.125402
16.000000 -0.000000
16.200000 306.626331
16.400000 -383.900640
16.600000 0.000000
16.800000 559.864686
17.000000 -164.489030
17.200000 72.757456
17.400000 -62.589856
17.600000 0.000000
17.800000 281.088406
18.000000 0.000000
18.200000 0.000000
18.400000 41.399992
18.600000 -163.508558
18.800000 -0.000000
19.000000 -0.000000
19.200000 -81.302305
19.400000 -0.000000
19.600000 -0.000000
19.800000 0.000000
20.000000 0.000000
20.200000 -76.741663
20.400000 -0.000000
20.600000 0.000000
20.800000 -27.979504
21.000000 -0.000000
21.200000 0.000000
21.400000 432.270077
21.600000 -269.100624
21.800000 0.000000
22.000000 -250.893729
22.200000 -74.417675
22.400000 6.594982
22.600000 -149.114942
22.800000 -200.285313
23.000000 493.028011
23.200000 109.595448
23.400000 -102.209581
23.600000 91.498519
23.800000 154.856340
24.000000 175.058122
24.200000 427.623031
24.400000 -302.330860
24.600000 -72.528741
24.800000 133.371298
25.000000 208.486929
25.200000 -248.103303
25.400000 485.163998
25.600000 -251.266779
25.800000 672.936913
26.000000 -126.094050
26.200000 -130.628258
26.400000 -325.347108
26.600000 101.781996
26.800000 210.997595
27.000000 -9.584501
27.200000 -101.198811
27.400000 -73.487594
27.600000 -102.694602
27.800000 -72.058395
28.000000 363.753532
28.200000 -303.052833
28.400000 -128.491580
28.600000 -110.816076
28.800000 7.266395
29.000000 327.444455
29.200000 154.527890
29.400000 212.573962
29.600000 -200.243470
29.800000 -323.215587
30.000000 -99.398832
30.200000 68.166234
30.400000 -38.966630
30.600000 521.023789
30.800000 -108.839765
31.000000 486.106001
31.200000 411.157053
31.400000 517.491442
31.600000 -531.278637
31.800000 -277.316816
32.000000 707.666717
32.200000 -831.964154
32.400000 -522.985937
32.600000 595.434896
32.800000 -5.185911
33.000000 602.573627
33.200000 -348.643746
33.400000 -415.787505
33.600000 350.672570
33.800000 333.069997
34.000000 12.968542
34.200000 -139.225849
34.400000 -136.211047
34.600000 391.438832
34.800000 162.540231
35.000000 167.100086
35.200000 -269.105061
35.400000 28.885770
35.600000 -19.618086
35.800000 -79.338811
36.000000 99.103736
36.200000 -63.435444
36.400000 -145.221578
36.600000 -91.580499
36.800000 -460.057354
37.000000 -485.574489
37.200000 -18.488248
37.400000 -14.501243
37.600000 0.000000
37.800000 0.000000
38.000000 135.609406
38.200000 -37.754815
38.400000 -45.427585
38.600000 51.140158
38.800000 231.730068
39.000000 222.894168
39.200000 -126.893084
39.400000 -128.872358
39.600000 -0.000000
39.800000 198.755306
40.000000 -60.322583
40.200000 0.000000
40.400000 -4.596077
40.600000 80.028477
40.800000 -24.048870
41.000000 -78.846233
41.200000 -21.107190
41.400000 133.298770
41.600000 -58.025564
41.800000 -30.944862
42.000000 -35.321299
42.200000 3.797883
42.400000 119.998028
42.600000 -57.841752
42.800000 -136.009245
43.000000 -76.009011
43.200000 264.565787
43.400000 62.738539
43.600000 -83.344591
43.800000 -169.840967
44.000000 -33.595710
44.200000 232.214451
44.400000 101.712783
44.600000 -98.929094
44.800000 -115.647791
45.000000 -284.441843
45.200000 482.629012
45.400000 94.748978
45.600000 -147.115266
45.800000 -136.820461
46.000000 -11.935781
46.200000 306.854837
46.400000 332.551031
46.600000 85.324693
46.800000 -98.141642
47.000000 -0.000000


==> matlabPlots/constraints/xi_dot_star_scope_6.txt <==
0.000000 0.000000
0.200000 -2993.640622
0.400000 -3764.843782
0.600000 -2542.589741
0.800000 0.000000
1.000000 384.280948
1.200000 844.548082
1.400000 -738.214698
1.600000 35.233465
1.800000 39.085945
2.000000 19.168766
2.200000 0.000000
2.400000 0.000000
2.600000 22.260676
2.800000 -340.571305
3.000000 -136.298096
3.200000 -82.829732
3.400000 -108.171531
3.600000 -26.562823
3.800000 5.690530
4.000000 -0.000000
4.200000 0.000000
4.400000 -29.945260
4.600000 -0.000000
4.800000 -0.000000
5.000000 -0.000000
5.200000 -0.000000
5.400000 0.000000
5.600000 228.395116
5.800000 769.971561
6.000000 -1114.708062
6.200000 1257.009469
6.400000 949.084045
6.600000 -293.923644
6.800000 -79.723681
7.000000 -810.461120
7.200000 909.023312
7.400000 -1019.184987
7.600000 -709.194553
7.800000 -119.060295
8.000000 0.000000
8.200000 0.000000
8.400000 -0.000000
8.600000 -102.106976
8.800000 26.288924
9.000000 177.009643
9.200000 -93.591983
9.400000 -189.225286
9.600000 -0.000000
9.800000 0.000000
10.000000 0.000000
10.200000 0.000000
10.400000 88.593527
10.600000 -146.040784
10.800000 -422.196627
11.000000 375.392421
11.200000 14.852950
11.400000 -120.809258
11.600000 140.565043
11.800000 91.283468
12.000000 -138.258998
12.200000 182.003740
12.400000 119.171297
12.600000 -79.395133
12.800000 293.342754
13.000000 177.561390
13.200000 -27.230847
13.400000 88.798778
13.600000 194.668826
13.800000 -192.805765
14.000000 -95.474752
14.200000 -175.686058
14.400000 31.063442
14.600000 219.004853
14.800000 133.043512
15.000000 237.657164
15.200000 -93.577179
15.400000 123.367241
15.600000 -78.884294
15.800000 129.136081
16.000000 26.739494
16.200000 -523.322801
16.400000 -12.651755
16.600000 -153.878681
16.800000 -448.017676
17.000000 316.041264
17.200000 5.979414
17.400000 -229.389726
17.600000 -114.567072
17.800000 189.912055
18.000000 104.204042
18.200000 -18.317234
18.400000 -196.371266
18.600000 -15.565732
18.800000 144.285436
19.000000 4.626671
19.200000 -142.106189
19.400000 429.171579
19.600000 -270.140661
19.800000 134.869868
20.000000 -422.938019
20.200000 -7.822715
20.400000 -467.365460
20.600000 -99.201193
20.800000 -204.053202
21.000000 339.273016
21.200000 -369.392554
21.400000 -710.244733
21.600000 186.027895
21.800000 90.598774
22.000000 -271.978930
22.200000 247.132494
22.400000 -82.375275
22.600000 -396.656699
22.800000 202.810786
23.000000 -44.638659
23.200000 -276.773159
23.400000 -336.262012
23.600000 -211.631883
23.800000 -4.756972
24.000000 -133.541048
24.200000 -45.698195
24.400000 -229.706593
24.600000 -239.304330
24.800000 47.100894
25.000000 -197.164388
25.200000 -257.066808
25.400000 -37.531421
25.600000 -76.325039
25.800000 185.439190
26.000000 -266.972594
26.200000 -300.754752
26.400000 -375.615391
26.600000 -379.389854
26.800000 374.528227
27.000000 -163.478529
27.200000 -142.276734
27.400000 -235.117763
27.600000 -103.106732
27.800000 90.156845
28.000000 -202.193741
28.200000 -227.772851
28.400000 -32.877118
28.600000 -148.699841
28.800000 75.101402
29.000000 -45.993715
29.200000 -85.878856
29.400000 -180.498250
29.600000 28.884900
29.800000 -0.000000
30.000000 0.000000
30.200000 0.000000
30.400000 -81.789086
30.600000 0.000000
30.800000 0.000000
31.000000 -0.000000
31.200000 -0.000000
31.400000 0.000000
31.600000 -0.000000
31.800000 -86.667073
32.000000 0.000000
32.200000 0.000000
32.400000 -0.000000
32.600000 -0.000000
32.800000 0.000000
33.000000 -200.813095
33.200000 0.000000
33.400000 0.000000
33.600000 -0.000000
33.800000 0.000000
34.000000 0.000000
34.200000 0.000000
34.400000 -128.623418
34.600000 40.846025
34.800000 -0.000000
35.000000 0.000000
35.200000 -0.000000
35.400000 0.000000
35.600000 0.000000
35.800000 -149.073093
36.000000 0.000000
36.200000 0.000000
36.400000 0.000000
36.600000 -77.559411
36.800000 507.775385
37.000000 785.000061
37.200000 -14.576801
37.400000 -114.405964
37.600000 -118.484197
37.800000 58.322247
38.000000 75.109710
38.200000 -182.765071
38.400000 17.137518
38.600000 -5.290825
38.800000 123.663496
39.000000 145.787393
39.200000 33.165500
39.400000 -127.091036
39.600000 145.562956
39.800000 -21.441860
40.000000 137.818116
40.200000 25.254166
40.400000 -53.957185
40.600000 -1.693066
40.800000 48.874654
41.000000 107.244780
41.200000 -80.571907
41.400000 -89.660035
41.600000 86.215541
41.800000 32.331472
42.000000 -34.730434
42.200000 34.226989
42.400000 116.150138
42.600000 -163.258368
42.800000 -98.789705
43.000000 -40.025248
43.200000 -3.346327
43.400000 138.669129
43.600000 -79.113212
43.800000 -75.573166
44.000000 -152.505608
44.200000 122.165964
44.400000 72.279635
44.600000 -105.502991
44.800000 -115.332350
45.000000 -116.294605
45.200000 -162.044333
45.400000 2.042857
45.600000 -148.339384
45.800000 -73.290515
46.000000 -165.326264
46.200000 -103.776802
46.400000 -50.889039
46.600000 -210.295678
46.800000 -58.121844
47.000000 0.000000


==> matlabPlots/constraints/xi_sqrt_star_scope_1.txt <==
0.000000 59.674115
0.200000 65.892796
0.400000 75.537411
0.600000 84.452455
0.800000 91.341342
1.000000 97.499913
1.200000 99.539098
1.400000 99.539098
1.600000 99.539098
1.800000 99.539098
2.000000 99.539098
2.200000 99.539098
2.400000 99.539098
2.600000 99.539098
2.800000 99.539098
3.000000 99.539098
3.200000 99.539098
3.400000 99.539098
3.600000 99.539098
3.800000 99.539098
4.000000 99.539098
4.200000 99.539098
4.400000 99.539098
4.600000 99.539098
4.800000 99.539098
5.000000 99.539098
5.200000 99.539098
5.400000 99.539098
5.600000 99.539098
5.800000 99.539098
6.000000 99.539098
6.200000 99.539098
6.400000 99.539098
6.600000 99.539098
6.800000 99.539098
7.000000 99.539098
7.200000 99.539098
7.400000 99.539098
7.600000 99.539098
7.800000 99.539098
8.000000 99.539098
8.200000 99.539098
8.400000 99.539098
8.600000 99.539098
8.800000 99.539098
9.000000 99.539098
9.200000 99.539098
9.400000 99.539098
9.600000 99.539098
9.800000 99.539098
10.000000 99.539098
10.200000 99.539098
10.400000 99.539098
10.600000 99.539098
10.800000 99.539098
11.000000 99.539098
11.200000 99.539098
11.400000 99.539098
11.600000 99.539098
11.800000 99.539098
12.000000 99.539098
12.200000 99.539098
12.400000 99.539098
12.600000 99.539098
12.800000 99.539098
13.000000 99.539098
13.200000 99.539098
13.400000 99.539098
13.600000 99.539098
13.800000 99.539098
14.000000 99.539098
14.200000 99.539098
14.400000 99.539098
14.600000 99.539098
14.800000 99.539098
15.000000 99.539098
15.200000 99.539098
15.400000 99.539098
15.600000 99.539098
15.800000 99.539098
16.000000 99.539098
16.200000 99.539098
16.400000 99.539098
16.600000 99.539098
16.800000 99.539098
17.000000 99.539098
17.200000 99.539098
17.400000 99.539098
17.600000 99.539098
17.800000 99.539098
18.000000 99.539098
18.200000 99.539098
18.400000 99.539098
18.600000 99.539098
18.800000 99.539098
19.000000 99.539098
19.200000 99.539098
19.400000 99.539098
19.600000 99.539098
19.800000 99.539098
20.000000 99.539098
20.200000 99.539098
20.400000 99.539098
20.600000 99.539098
20.800000 99.539098
21.000000 99.539098
21.200000 99.539098
21.400000 99.539098
21.600000 99.539098
21.800000 99.539098
22.000000 99.539098
22.200000 99.539098
22.400000 99.539098
22.600000 99.539098
22.800000 99.539098
23.000000 99.539098
23.200000 99.539098
23.400000 99.539098
23.600000 99.539098
23.800000 99.539098
24.000000 99.539098
24.200000 99.539098
24.400000 99.539098
24.600000 99.539098
24.800000 99.539098
25.000000 99.539098
25.200000 99.539098
25.400000 99.539098
25.600000 99.539098
25.800000 99.539098
26.000000 99.539098
26.200000 99.539098
26.400000 99.539098
26.600000 99.539098
26.800000 99.539098
27.000000 99.539098
27.200000 99.539098
27.400000 99.539098
27.600000 99.539098
27.800000 99.539098
28.000000 99.539098
28.200000 99.539098
28.400000 99.539098
28.600000 99.539098
28.800000 99.539098
29.000000 99.539098
29.200000 99.539098
29.400000 99.539098
29.600000 99.539098
29.800000 99.539098
30.000000 99.539098
30.200000 99.539098
30.400000 99.539098
30.600000 99.539098
30.800000 99.539098
31.000000 99.539098
31.200000 99.539098
31.400000 99.539098
31.600000 99.539098
31.800000 99.539098
32.000000 99.539098
32.200000 99.539098
32.400000 99.539098
32.600000 99.539098
32.800000 99.539098
33.000000 99.539098
33.200000 99.539098
33.400000 99.539098
33.600000 99.539098
33.800000 99.539098
34.000000 99.539098
34.200000 99.539098
34.400000 99.539098
34.600000 99.539098
34.800000 99.539098
35.000000 99.539098
35.200000 99.539098
35.400000 99.539098
35.600000 99.539098
35.800000 99.539098
36.000000 99.539098
36.200000 99.539098
36.400000 99.539098
36.600000 99.539098
36.800000 99.539098
37.000000 99.539098
37.200000 99.539098
37.400000 99.539098
37.600000 99.539098
37.800000 99.539098
38.000000 99.539098
38.200000 99.539098
38.400000 99.539098
38.600000 99.539098
38.800000 99.539098
39.000000 99.539098
39.200000 99.539098
39.400000 99.539098
39.600000 99.539098
39.800000 99.539098
40.000000 99.539098
40.200000 99.539098
40.400000 99.539098
40.600000 99.539098
40.800000 99.539098
41.000000 99.539098
41.200000 99.539098
41.400000 99.539098
41.600000 99.539098
41.800000 99.539098
42.000000 99.539098
42.200000 99.539098
42.400000 99.539098
42.600000 99.539098
42.800000 99.539098
43.000000 99.539098
43.200000 99.539098
43.400000 99.539098
43.600000 99.539098
43.800000 99.539098
44.000000 99.539098
44.200000 99.539098
44.400000 99.539098
44.600000 99.539098
44.800000 99.539098
45.000000 99.539098
45.200000 99.539098
45.400000 99.539098
45.600000 99.539098
45.800000 99.539098
46.000000 99.539098
46.200000 99.539098
46.400000 99.539098
46.600000 99.539098
46.800000 99.539098
47.000000 99.539098


==> matlabPlots/constraints/xi_sqrt_star_scope_2.txt <==
0.000000 59.674115
0.200000 63.101646
0.400000 61.946615
0.600000 57.909063
0.800000 49.354235
1.000000 34.093252
1.200000 23.928267
1.400000 24.560482
1.600000 25.588500
1.800000 25.433503
2.000000 25.854620
2.200000 26.106333
2.400000 25.702073
2.600000 26.145205
2.800000 26.157390
3.000000 26.176098
3.200000 26.258287
3.400000 26.245576
3.600000 26.299070
3.800000 25.967571
4.000000 25.863302
4.200000 25.943275
4.400000 26.072015
4.600000 25.830761
4.800000 26.023755
5.000000 25.735826
5.200000 25.872714
5.400000 26.343493
5.600000 25.397911
5.800000 22.026300
6.000000 19.291561
6.200000 18.545142
6.400000 20.316484
6.600000 24.335832
6.800000 27.735687
7.000000 29.417080
7.200000 30.223898
7.400000 29.732418
7.600000 29.528188
7.800000 29.232401
8.000000 27.915165
8.200000 26.457481
8.400000 25.714560
8.600000 23.558324
8.800000 24.249879
9.000000 25.654115
9.200000 25.869777
9.400000 26.866353
9.600000 27.024220
9.800000 26.990601
10.000000 26.871816
10.200000 26.696684
10.400000 26.234710
10.600000 25.801614
10.800000 24.620564
11.000000 26.568742
11.200000 25.424820
11.400000 25.519273
11.600000 25.676491
11.800000 24.791926
12.000000 23.922039
12.200000 23.407271
12.400000 23.036504
12.600000 22.222466
12.800000 22.011375
13.000000 20.882706
13.200000 19.166669
13.400000 17.534119
13.600000 16.621107
13.800000 17.119442
14.000000 18.325677
14.200000 19.159290
14.400000 19.300063
14.600000 17.721962
14.800000 19.740984
15.000000 17.808677
15.200000 17.439427
15.400000 17.055882
15.600000 16.005896
15.800000 16.869837
16.000000 16.473688
16.200000 16.000000
16.400000 17.338752
16.600000 16.139872
16.800000 16.000000
17.000000 17.786774
17.200000 16.141102
17.400000 16.000000
17.600000 17.048248
17.800000 16.000000
18.000000 16.198978
18.200000 16.390132
18.400000 16.000000
18.600000 16.902893
18.800000 16.521696
19.000000 16.000000
19.200000 16.000000
19.400000 16.841735
19.600000 16.355891
19.800000 16.294798
20.000000 16.000000
20.200000 16.000000
20.400000 16.344626
20.600000 16.000000
20.800000 16.000000
21.000000 16.559643
21.200000 16.000000
21.400000 16.000000
21.600000 16.304046
21.800000 16.464315
22.000000 16.000000
22.200000 17.453770
22.400000 16.131149
22.600000 16.000000
22.800000 18.165792
23.000000 16.734081
23.200000 19.051589
23.400000 18.493023
23.600000 20.827484
23.800000 21.902916
24.000000 22.260235
24.200000 23.640116
24.400000 23.214988
24.600000 23.969801
24.800000 24.241958
25.000000 24.673820
25.200000 24.995170
25.400000 25.231861
25.600000 24.791011
25.800000 25.259300
26.000000 25.707631
26.200000 24.311060
26.400000 24.819956
26.600000 25.189367
26.800000 26.141481
27.000000 25.874608
27.200000 25.769305
27.400000 26.126965
27.600000 25.975372
27.800000 25.198886
28.000000 25.936788
28.200000 25.709831
28.400000 26.352223
28.600000 26.783899
28.800000 25.706127
29.000000 26.266756
29.200000 25.561628
29.400000 25.240893
29.600000 25.615220
29.800000 25.380846
30.000000 25.577676
30.200000 25.098711
30.400000 24.676866
30.600000 24.829131
30.800000 24.509970
31.000000 24.255021
31.200000 24.526140
31.400000 24.037042
31.600000 25.021785
31.800000 22.681902
32.000000 24.095433
32.200000 23.854704
32.400000 23.783600
32.600000 24.491113
32.800000 23.887965
33.000000 24.084638
33.200000 24.161398
33.400000 23.746705
33.600000 24.752735
33.800000 24.905030
34.000000 24.611319
34.200000 24.594733
34.400000 24.938265
34.600000 24.559875
34.800000 24.981928
35.000000 25.597989
35.200000 25.324588
35.400000 25.261655
35.600000 26.108973
35.800000 25.440117
36.000000 25.585355
36.200000 25.347167
36.400000 25.731866
36.600000 25.394529
36.800000 23.867245
37.000000 19.388952
37.200000 16.410829
37.400000 16.000000
37.600000 16.166355
37.800000 16.300438
38.000000 16.003491
38.200000 16.482417
38.400000 16.362300
38.600000 16.260156
38.800000 16.770909
39.000000 16.550605
39.200000 16.154496
39.400000 16.192853
39.600000 16.186068
39.800000 16.000000
40.000000 16.000000
40.200000 16.129206
40.400000 16.262545
40.600000 16.397494
40.800000 16.006501
41.000000 16.004763
41.200000 16.321317
41.400000 16.239993
41.600000 16.459951
41.800000 16.622048
42.000000 16.000000
42.200000 16.188044
42.400000 16.771140
42.600000 16.384298
42.800000 16.000000
43.000000 16.974546
43.200000 16.523906
43.400000 16.730267
43.600000 16.879286
43.800000 16.365765
44.000000 17.316948
44.200000 17.441919
44.400000 17.747930
44.600000 17.081665
44.800000 17.825115
45.000000 18.064888
45.200000 18.960494
45.400000 19.573960
45.600000 19.938319
45.800000 20.450719
46.000000 21.515602
46.200000 23.168408
46.400000 24.014367
46.600000 25.228007
46.800000 25.379390
47.000000 18.222559


==> matlabPlots/constraints/xi_sqrt_star_scope_3.txt <==
0.000000 59.674115
0.200000 58.573794
0.400000 40.046773
0.600000 20.132378
0.800000 16.030854
1.000000 16.226503
1.200000 16.000000
1.400000 17.839210
1.600000 17.619897
1.800000 16.061672
2.000000 16.076266
2.200000 16.111227
2.400000 16.002100
2.600000 16.000000
2.800000 16.595777
3.000000 16.828272
3.200000 16.041070
3.400000 16.246997
3.600000 16.256126
3.800000 16.005547
4.000000 16.010462
4.200000 16.000000
4.400000 16.000000
4.600000 16.164983
4.800000 16.174924
5.000000 16.043815
5.200000 16.000000
5.400000 16.014440
5.600000 17.273963
5.800000 18.606954
6.000000 16.302902
6.200000 16.000000
6.400000 16.000000
6.600000 16.000000
6.800000 18.413730
7.000000 19.658721
7.200000 19.789277
7.400000 19.429763
7.600000 17.572052
7.800000 16.087073
8.000000 16.022076
8.200000 16.000000
8.400000 16.000000
8.600000 19.571347
8.800000 19.122298
9.000000 17.845267
9.200000 17.918910
9.400000 16.000000
9.600000 16.145107
9.800000 16.268224
10.000000 16.054845
10.200000 16.000000
10.400000 16.000000
10.600000 17.294448
10.800000 17.551519
11.000000 16.071888
11.200000 17.498202
11.400000 16.075831
11.600000 17.195775
11.800000 17.614456
12.000000 18.320937
12.200000 19.726982
12.400000 20.308443
12.600000 20.417030
12.800000 21.918734
13.000000 22.549500
13.200000 23.388331
13.400000 25.397695
13.600000 25.507141
13.800000 25.548084
14.000000 24.754599
14.200000 23.793248
14.400000 23.930131
14.600000 24.723153
14.800000 23.701847
15.000000 25.215300
15.200000 25.417978
15.400000 25.566842
15.600000 25.451389
15.800000 25.835004
16.000000 25.776185
16.200000 25.757229
16.400000 25.399484
16.600000 25.888424
16.800000 25.121964
17.000000 25.583646
17.200000 25.679657
17.400000 25.976840
17.600000 25.890502
17.800000 25.594495
18.000000 25.919471
18.200000 25.640504
18.400000 25.939468
18.600000 25.375961
18.800000 25.587007
19.000000 25.965494
19.200000 25.357870
19.400000 25.432219
19.600000 25.650640
19.800000 25.799573
20.000000 25.380702
20.200000 25.806285
20.400000 25.286694
20.600000 25.893050
20.800000 25.739052
21.000000 25.485355
21.200000 25.722853
21.400000 25.353433
21.600000 25.739564
21.800000 25.470752
22.000000 25.863470
22.200000 25.373023
22.400000 25.568597
22.600000 25.205829
22.800000 24.875038
23.000000 24.796275
23.200000 24.324701
23.400000 23.129415
23.600000 22.545051
23.800000 21.900275
24.000000 20.752518
24.200000 20.539537
24.400000 20.524983
24.600000 19.902096
24.800000 19.595207
25.000000 19.479619
25.200000 19.097507
25.400000 18.979795
25.600000 19.290077
25.800000 18.567696
26.000000 19.069404
26.200000 19.603172
26.400000 19.104185
26.600000 18.765335
26.800000 17.828859
27.000000 17.388950
27.200000 17.614392
27.400000 17.623999
27.600000 17.138960
27.800000 17.217035
28.000000 17.072184
28.200000 18.053676
28.400000 17.756002
28.600000 16.897806
28.800000 16.054819
29.000000 16.005511
29.200000 16.018542
29.400000 16.960259
29.600000 16.067486
29.800000 16.061092
30.000000 16.000000
30.200000 16.000000
30.400000 16.000000
30.600000 16.485736
30.800000 16.014340
31.000000 16.092471
31.200000 16.048571
31.400000 16.000000
31.600000 16.000000
31.800000 16.179194
32.000000 17.126200
32.200000 16.175495
32.400000 16.000000
32.600000 16.000000
32.800000 16.000000
33.000000 16.000000
33.200000 16.589080
33.400000 16.084470
33.600000 16.028955
33.800000 16.000000
34.000000 16.000000
34.200000 16.000000
34.400000 16.000000
34.600000 16.000000
34.800000 16.433846
35.000000 16.054508
35.200000 16.126574
35.400000 16.013086
35.600000 16.000000
35.800000 16.150659
36.000000 16.153274
36.200000 16.030283
36.400000 16.000000
36.600000 16.181789
36.800000 18.944764
37.000000 22.127292
37.200000 24.457156
37.400000 24.951460
37.600000 25.089308
37.800000 25.057113
38.000000 25.007939
38.200000 24.689128
38.400000 25.024774
38.600000 24.973613
38.800000 24.588647
39.000000 24.813773
39.200000 24.981053
39.400000 25.055344
39.600000 25.350363
39.800000 25.038293
40.000000 25.292036
40.200000 25.417746
40.400000 25.413390
40.600000 25.223982
40.800000 25.431707
41.000000 25.683951
41.200000 25.468266
41.400000 25.718419
41.600000 25.729033
41.800000 25.714694
42.000000 26.235967
42.200000 26.223294
42.400000 26.445728
42.600000 26.619477
42.800000 26.791797
43.000000 26.354287
43.200000 26.679833
43.400000 26.664857
43.600000 26.613428
43.800000 26.850095
44.000000 26.338505
44.200000 26.414228
44.400000 26.144593
44.600000 26.526968
44.800000 25.994735
45.000000 25.834759
45.200000 25.054745
45.400000 24.795149
45.600000 23.972089
45.800000 23.713334
46.000000 22.553710
46.200000 20.730475
46.400000 19.629154
46.600000 18.295322
46.800000 17.851746
47.000000 16.000000


==> matlabPlots/constraints/xi_sqrt_star_scope_4.txt <==
0.000000 59.674115
0.200000 64.404668
0.400000 77.064241
0.600000 86.129661
0.800000 91.675880
1.000000 96.401705
1.200000 99.280479
1.400000 99.538543
1.600000 99.538543
1.800000 99.538543
2.000000 99.538543
2.200000 99.538543
2.400000 99.538543
2.600000 99.538543
2.800000 99.538543
3.000000 99.538543
3.200000 99.538543
3.400000 99.538543
3.600000 99.538543
3.800000 99.538543
4.000000 99.538543
4.200000 99.538543
4.400000 99.538543
4.600000 99.538543
4.800000 99.538543
5.000000 99.538543
5.200000 99.538543
5.400000 99.538543
5.600000 99.538543
5.800000 99.538543
6.000000 99.538543
6.200000 99.538543
6.400000 99.538543
6.600000 99.538543
6.800000 99.538543
7.000000 99.538543
7.200000 99.538543
7.400000 99.538543
7.600000 99.538543
7.800000 99.538543
8.000000 99.538543
8.200000 99.538543
8.400000 99.538543
8.600000 99.538543
8.800000 99.538543
9.000000 99.538543
9.200000 99.538543
9.400000 99.538543
9.600000 99.538543
9.800000 99.538543
10.000000 99.538543
10.200000 99.538543
10.400000 99.538543
10.600000 99.538543
10.800000 99.538543
11.000000 99.538543
11.200000 99.538543
11.400000 99.538543
11.600000 99.538543
11.800000 99.538543
12.000000 99.538543
12.200000 99.538543
12.400000 99.538543
12.600000 99.538543
12.800000 99.538543
13.000000 99.538543
13.200000 99.538543
13.400000 99.538543
13.600000 99.538543
13.800000 99.538543
14.000000 99.538543
14.200000 99.538543
14.400000 99.538543
14.600000 99.538543
14.800000 99.538543
15.000000 99.538543
15.200000 99.538543
15.400000 99.538543
15.600000 99.538543
15.800000 99.538543
16.000000 99.538543
16.200000 99.538543
16.400000 99.538543
16.600000 99.538543
16.800000 99.538543
17.000000 99.538543
17.200000 99.538543
17.400000 99.538543
17.600000 99.538543
17.800000 99.538543
18.000000 99.538543
18.200000 99.538543
18.400000 99.538543
18.600000 99.538543
18.800000 99.538543
19.000000 99.538543
19.200000 99.538543
19.400000 99.538543
19.600000 99.538543
19.800000 99.538543
20.000000 99.538543
20.200000 99.538543
20.400000 99.538543
20.600000 99.538543
20.800000 99.538543
21.000000 99.538543
21.200000 99.538543
21.400000 99.538543
21.600000 99.538543
21.800000 99.538543
22.000000 99.538543
22.200000 99.538543
22.400000 99.538543
22.600000 99.538543
22.800000 99.538543
23.000000 99.538543
23.200000 99.538543
23.400000 99.538543
23.600000 99.538543
23.800000 99.538543
24.000000 99.538543
24.200000 99.538543
24.400000 99.538543
24.600000 99.538543
24.800000 99.538543
25.000000 99.538543
25.200000 99.538543
25.400000 99.538543
25.600000 99.538543
25.800000 99.538543
26.000000 99.538543
26.200000 99.538543
26.400000 99.538543
26.600000 99.538543
26.800000 99.538543
27.000000 99.538543
27.200000 99.538543
27.400000 99.538543
27.600000 99.538543
27.800000 99.538543
28.000000 99.538543
28.200000 99.538543
28.400000 99.538543
28.600000 99.538543
28.800000 99.538543
29.000000 99.538543
29.200000 99.538543
29.400000 99.538543
29.600000 99.538543
29.800000 99.538543
30.000000 99.538543
30.200000 99.538543
30.400000 99.538543
30.600000 99.538543
30.800000 99.538543
31.000000 99.538543
31.200000 99.538543
31.400000 99.538543
31.600000 99.538543
31.800000 99.538543
32.000000 99.538543
32.200000 99.538543
32.400000 99.538543
32.600000 99.538543
32.800000 99.538543
33.000000 99.538543
33.200000 99.538543
33.400000 99.538543
33.600000 99.538543
33.800000 99.538543
34.000000 99.538543
34.200000 99.538543
34.400000 99.538543
34.600000 99.538543
34.800000 99.538543
35.000000 99.538543
35.200000 99.538543
35.400000 99.538543
35.600000 99.538543
35.800000 99.538543
36.000000 99.538543
36.200000 99.538543
36.400000 99.538543
36.600000 99.538543
36.800000 99.538543
37.000000 99.538543
37.200000 99.538543
37.400000 99.538543
37.600000 99.538543
37.800000 99.538543
38.000000 99.538543
38.200000 99.538543
38.400000 99.538543
38.600000 99.538543
38.800000 99.538543
39.000000 99.538543
39.200000 99.538543
39.400000 99.538543
39.600000 99.538543
39.800000 99.538543
40.000000 99.538543
40.200000 99.538543
40.400000 99.538543
40.600000 99.538543
40.800000 99.538543
41.000000 99.538543
41.200000 99.538543
41.400000 99.538543
41.600000 99.538543
41.800000 99.538543
42.000000 99.538543
42.200000 99.538543
42.400000 99.538543
42.600000 99.538543
42.800000 99.538543
43.000000 99.538543
43.200000 99.538543
43.400000 99.538543
43.600000 99.538543
43.800000 99.538543
44.000000 99.538543
44.200000 99.538543
44.400000 99.538543
44.600000 99.538543
44.800000 99.538543
45.000000 99.538543
45.200000 99.538543
45.400000 99.538543
45.600000 99.538543
45.800000 99.538543
46.000000 99.538543
46.200000 99.538543
46.400000 99.538543
46.600000 99.538543
46.800000 99.538543
47.000000 99.538543


==> matlabPlots/constraints/xi_sqrt_star_scope_5.txt <==
0.000000 59.674115
0.200000 59.617315
0.400000 62.076424
0.600000 59.941833
0.800000 49.031865
1.000000 36.579617
1.200000 26.255002
1.400000 22.954167
1.600000 25.528585
1.800000 26.253306
2.000000 25.880987
2.200000 25.882469
2.400000 25.945380
2.600000 25.996931
2.800000 26.056943
3.000000 26.277741
3.200000 26.411391
3.400000 26.359401
3.600000 26.016787
3.800000 26.141062
4.000000 26.067183
4.200000 25.804670
4.400000 25.941747
4.600000 26.025383
4.800000 25.826189
5.000000 25.990517
5.200000 25.915127
5.400000 25.637734
5.600000 24.253231
5.800000 22.306463
6.000000 21.130609
6.200000 21.579602
6.400000 19.937476
6.600000 23.323650
6.800000 26.718727
7.000000 29.177183
7.200000 29.366829
7.400000 29.671280
7.600000 29.414452
7.800000 29.761367
8.000000 28.116824
8.200000 26.780493
8.400000 25.885578
8.600000 22.987640
8.800000 23.925973
9.000000 25.261971
9.200000 25.916856
9.400000 26.974476
9.600000 27.148659
9.800000 26.885268
10.000000 26.796036
10.200000 26.519061
10.400000 26.813439
10.600000 25.178260
10.800000 26.140745
11.000000 25.600807
11.200000 25.179943
11.400000 26.051076
11.600000 25.154529
11.800000 24.864508
12.000000 24.325713
12.200000 23.125859
12.400000 22.516534
12.600000 22.557172
12.800000 21.252054
13.000000 20.636271
13.200000 19.559218
13.400000 17.317827
13.600000 16.810094
13.800000 17.261801
14.000000 18.373818
14.200000 19.494728
14.400000 19.116972
14.600000 18.518417
14.800000 18.467947
15.000000 18.201856
15.200000 17.725187
15.400000 16.443225
15.600000 17.188018
15.800000 16.677551
16.000000 16.000000
16.200000 16.218554
16.400000 16.800019
16.600000 16.000000
16.800000 17.519360
17.000000 16.559225
17.200000 16.034069
17.400000 16.487374
17.600000 16.000000
17.800000 16.486625
18.000000 16.000000
18.200000 16.000000
18.400000 16.634079
18.600000 16.005983
18.800000 16.000000
19.000000 16.000000
19.200000 18.141710
19.400000 16.000000
19.600000 16.000000
19.800000 16.000000
20.000000 16.000000
20.200000 16.795809
20.400000 16.000000
20.600000 16.000000
20.800000 16.861850
21.000000 16.000000
21.200000 16.000000
21.400000 16.807899
21.600000 16.407364
21.800000 16.000000
22.000000 16.888534
22.200000 16.048945
22.400000 16.000000
22.600000 16.332491
22.800000 16.717254
23.000000 18.555034
23.200000 18.025548
23.400000 20.128914
23.600000 20.227416
23.800000 21.793118
24.000000 22.993970
24.200000 22.550165
24.400000 23.261084
24.600000 24.231638
24.800000 24.306012
25.000000 24.523943
25.200000 24.758234
25.400000 25.351528
25.600000 25.060073
25.800000 25.726878
26.000000 24.148741
26.200000 25.013025
26.400000 25.317349
26.600000 25.558481
26.800000 25.896468
27.000000 25.733596
27.200000 26.055641
27.400000 25.935932
27.600000 26.021895
27.800000 25.426694
28.000000 25.898124
28.200000 25.895226
28.400000 26.238296
28.600000 26.390031
28.800000 26.605681
29.000000 25.903346
29.200000 25.677881
29.400000 25.343529
29.600000 25.768263
29.800000 25.579006
30.000000 25.303489
30.200000 24.738620
30.400000 24.780942
30.600000 24.550017
30.800000 24.969618
31.000000 24.490939
31.200000 24.533251
31.400000 24.093630
31.600000 23.919957
31.800000 22.789063
32.000000 23.615195
32.200000 23.840359
32.400000 24.114878
32.600000 23.781650
32.800000 24.371699
33.000000 23.680186
33.200000 24.115733
33.400000 24.526459
33.600000 24.480344
33.800000 24.588754
34.000000 24.686913
34.200000 24.900919
34.400000 24.834098
34.600000 24.667162
34.800000 25.158821
35.000000 25.432735
35.200000 25.384790
35.400000 25.628545
35.600000 25.298739
35.800000 25.691372
36.000000 25.599936
36.200000 25.497364
36.400000 25.285392
36.600000 25.167138
36.800000 24.087395
37.000000 19.604110
37.200000 16.216892
37.400000 16.303306
37.600000 16.000000
37.800000 16.000000
38.000000 16.641151
38.200000 16.464014
38.400000 16.038729
38.600000 16.457310
38.800000 16.581987
39.000000 16.593635
39.200000 16.265447
39.400000 16.054905
39.600000 16.000000
39.800000 16.211901
40.000000 16.056821
40.200000 16.000000
40.400000 16.505770
40.600000 16.762778
40.800000 16.000000
41.000000 16.212498
41.200000 16.000000
41.400000 16.193716
41.600000 16.500725
41.800000 16.721255
42.000000 16.290372
42.200000 16.164009
42.400000 16.398892
42.600000 16.204545
42.800000 16.218236
43.000000 16.679205
43.200000 16.605301
43.400000 16.423287
43.600000 16.817935
43.800000 16.493099
44.000000 17.216502
44.200000 17.325246
44.400000 17.167809
44.600000 17.849401
44.800000 17.477145
45.000000 18.306656
45.200000 19.144455
45.400000 19.115790
45.600000 20.117097
45.800000 20.647174
46.000000 21.350658
46.200000 23.182600
46.400000 24.398698
46.600000 24.807987
46.800000 25.133012
47.000000 16.000000


==> matlabPlots/constraints/xi_sqrt_star_scope_6.txt <==
0.000000 59.674115
0.200000 57.352268
0.400000 40.691196
0.600000 19.935588
0.800000 16.000000
1.000000 17.132471
1.200000 19.499977
1.400000 19.029475
1.600000 16.357756
1.800000 16.018311
2.000000 16.000000
2.200000 16.000000
2.400000 16.000000
2.600000 16.000000
2.800000 16.697379
3.000000 16.484025
3.200000 16.035468
3.400000 16.057235
3.600000 16.181524
3.800000 16.000000
4.000000 16.000000
4.200000 16.006381
4.400000 16.303343
4.600000 16.000000
4.800000 16.000000
5.000000 16.000000
5.200000 16.000000
5.400000 16.010358
5.600000 16.150125
5.800000 16.441284
6.000000 17.560610
6.200000 16.648167
6.400000 19.338547
6.600000 17.953047
6.800000 16.226588
7.000000 18.269517
7.200000 18.958638
7.400000 18.745053
7.600000 17.427050
7.800000 16.007275
8.000000 16.000000
8.200000 16.000000
8.400000 16.000000
8.600000 19.938741
8.800000 18.655186
9.000000 17.907173
9.200000 17.828804
9.400000 16.672632
9.600000 16.000000
9.800000 16.000000
10.000000 16.000000
10.200000 16.000000
10.400000 16.000000
10.600000 17.570534
10.800000 17.240867
11.000000 16.372858
11.200000 16.872890
11.400000 16.757719
11.600000 16.816905
11.800000 18.139871
12.000000 18.714255
12.200000 19.476524
12.400000 20.535032
12.600000 21.020535
12.800000 21.535402
13.000000 22.737145
13.200000 23.713147
13.400000 25.032935
13.600000 25.522518
13.800000 25.123333
14.000000 24.327860
14.200000 23.657112
14.400000 23.765782
14.600000 24.550026
14.800000 24.147978
15.000000 24.825712
15.200000 25.091243
15.400000 25.667086
15.600000 25.816257
15.800000 25.580374
16.000000 26.303376
16.200000 25.897233
16.400000 24.853978
16.600000 26.331466
16.800000 25.190426
17.000000 25.188519
17.200000 26.353628
17.400000 25.495901
17.600000 25.805860
17.800000 25.902341
18.000000 25.544405
18.200000 26.151910
18.400000 25.245577
18.600000 25.567474
18.800000 26.185121
19.000000 25.697540
19.200000 23.839230
19.400000 26.257262
19.600000 26.036068
19.800000 25.710860
20.000000 25.809502
20.200000 24.804331
20.400000 26.070214
20.600000 26.268517
20.800000 24.863591
21.000000 26.072237
21.200000 25.936386
21.400000 25.588890
21.600000 24.752148
21.800000 26.192471
22.000000 25.224772
22.200000 25.568403
22.400000 25.940822
22.600000 25.219758
22.800000 24.768360
23.000000 25.047888
23.200000 24.385662
23.400000 23.401396
23.600000 22.477906
23.800000 21.812116
24.000000 20.863796
24.200000 20.328602
24.400000 20.296000
24.600000 20.099687
24.800000 19.582696
25.000000 19.377928
25.200000 19.078844
25.400000 19.103232
25.600000 19.117660
25.800000 18.989674
26.000000 19.054937
26.200000 19.268399
26.400000 19.029724
26.600000 18.604505
26.800000 18.067918
27.000000 17.551779
27.200000 17.616647
27.400000 17.530140
27.600000 17.294523
27.800000 17.096668
28.000000 16.989668
28.200000 17.679092
28.400000 17.213344
28.600000 16.664517
28.800000 16.298454
29.000000 16.197620
29.200000 16.404918
29.400000 16.635238
29.600000 16.073631
29.800000 16.000000
30.000000 16.000000
30.200000 16.000000
30.400000 16.583787
30.600000 16.000000
30.800000 16.000000
31.000000 16.000000
31.200000 16.000000
31.400000 16.000000
31.600000 16.000000
31.800000 18.568887
32.000000 16.000000
32.200000 16.000000
32.400000 16.000000
32.600000 16.000000
32.800000 16.000000
33.000000 16.455246
33.200000 16.000000
33.400000 16.000000
33.600000 16.000000
33.800000 16.000000
34.000000 16.000000
34.200000 16.000000
34.400000 16.638252
34.600000 16.208349
34.800000 16.000000
35.000000 16.000000
35.200000 16.000000
35.400000 16.000000
35.600000 16.000000
35.800000 16.257636
36.000000 16.000000
36.200000 16.000000
36.400000 16.000000
36.600000 16.352278
36.800000 16.991025
37.000000 22.886734
37.200000 25.165606
37.400000 24.931165
37.600000 25.256748
37.800000 25.022573
38.000000 24.593196
38.200000 24.966853
38.400000 25.205779
38.600000 24.747325
38.800000 24.813444
39.000000 24.468119
39.200000 25.095559
39.400000 25.162807
39.600000 25.319300
39.800000 25.023318
40.000000 25.225824
40.200000 25.687768
40.400000 25.230509
40.600000 25.163327
40.800000 25.351303
41.000000 25.604769
41.200000 25.685631
41.400000 25.626007
41.600000 25.718045
41.800000 25.812147
42.000000 25.933649
42.200000 26.366441
42.400000 26.567076
42.600000 26.656755
42.800000 26.792968
43.000000 26.399500
43.200000 26.646517
43.400000 26.843836
43.600000 26.677721
43.800000 26.796035
44.000000 26.478246
44.200000 26.375194
44.400000 26.449992
44.600000 26.005681
44.800000 26.214830
45.000000 25.835409
45.200000 25.196776
45.400000 24.802896
45.600000 23.848794
45.800000 23.415940
46.000000 22.587562
46.200000 21.140970
46.400000 19.479878
46.600000 18.316056
46.800000 17.683898
47.000000 16.000000


==> matlabPlots/constraints/xi_star_scope_1.txt <==
0.000000 3561.000000
0.200000 4341.860611
0.400000 5705.900392
0.600000 7132.217155
0.800000 8343.240709
1.000000 9506.233132
1.200000 9908.032123
1.400000 9908.032123
1.600000 9908.032123
1.800000 9908.032123
2.000000 9908.032123
2.200000 9908.032123
2.400000 9908.032123
2.600000 9908.032123
2.800000 9908.032123
3.000000 9908.032123
3.200000 9908.032123
3.400000 9908.032123
3.600000 9908.032123
3.800000 9908.032123
4.000000 9908.032123
4.200000 9908.032123
4.400000 9908.032123
4.600000 9908.032123
4.800000 9908.032123
5.000000 9908.032123
5.200000 9908.032123
5.400000 9908.032123
5.600000 9908.032123
5.800000 9908.032123
6.000000 9908.032123
6.200000 9908.032123
6.400000 9908.032123
6.600000 9908.032123
6.800000 9908.032123
7.000000 9908.032123
7.200000 9908.032123
7.400000 9908.032123
7.600000 9908.032123
7.800000 9908.032123
8.000000 9908.032123
8.200000 9908.032123
8.400000 9908.032123
8.600000 9908.032123
8.800000 9908.032123
9.000000 9908.032123
9.200000 9908.032123
9.400000 9908.032123
9.600000 9908.032123
9.800000 9908.032123
10.000000 9908.032123
10.200000 9908.032123
10.400000 9908.032123
10.600000 9908.032123
10.800000 9908.032123
11.000000 9908.032123
11.200000 9908.032123
11.400000 9908.032123
11.600000 9908.032123
11.800000 9908.032123
12.000000 9908.032123
12.200000 9908.032123
12.400000 9908.032123
12.600000 9908.032123
12.800000 9908.032123
13.000000 9908.032123
13.200000 9908.032123
13.400000 9908.032123
13.600000 9908.032123
13.800000 9908.032123
14.000000 9908.032123
14.200000 9908.032123
14.400000 9908.032123
14.600000 9908.032123
14.800000 9908.032123
15.000000 9908.032123
15.200000 9908.032123
15.400000 9908.032123
15.600000 9908.032123
15.800000 9908.032123
16.000000 9908.032123
16.200000 9908.032123
16.400000 9908.032123
16.600000 9908.032123
16.800000 9908.032123
17.000000 9908.032123
17.200000 9908.032123
17.400000 9908.032123
17.600000 9908.032123
17.800000 9908.032123
18.000000 9908.032123
18.200000 9908.032123
18.400000 9908.032123
18.600000 9908.032123
18.800000 9908.032123
19.000000 9908.032123
19.200000 9908.032123
19.400000 9908.032123
19.600000 9908.032123
19.800000 9908.032123
20.000000 9908.032123
20.200000 9908.032123
20.400000 9908.032123
20.600000 9908.032123
20.800000 9908.032123
21.000000 9908.032123
21.200000 9908.032123
21.400000 9908.032123
21.600000 9908.032123
21.800000 9908.032123
22.000000 9908.032123
22.200000 9908.032123
22.400000 9908.032123
22.600000 9908.032123
22.800000 9908.032123
23.000000 9908.032123
23.200000 9908.032123
23.400000 9908.032123
23.600000 9908.032123
23.800000 9908.032123
24.000000 9908.032123
24.200000 9908.032123
24.400000 9908.032123
24.600000 9908.032123
24.800000 9908.032123
25.000000 9908.032123
25.200000 9908.032123
25.400000 9908.032123
25.600000 9908.032123
25.800000 9908.032123
26.000000 9908.032123
26.200000 9908.032123
26.400000 9908.032123
26.600000 9908.032123
26.800000 9908.032123
27.000000 9908.032123
27.200000 9908.032123
27.400000 9908.032123
27.600000 9908.032123
27.800000 9908.032123
28.000000 9908.032123
28.200000 9908.032123
28.400000 9908.032123
28.600000 9908.032123
28.800000 9908.032123
29.000000 9908.032123
29.200000 9908.032123
29.400000 9908.032123
29.600000 9908.032123
29.800000 9908.032123
30.000000 9908.032123
30.200000 9908.032123
30.400000 9908.032123
30.600000 9908.032123
30.800000 9908.032123
31.000000 9908.032123
31.200000 9908.032123
31.400000 9908.032123
31.600000 9908.032123
31.800000 9908.032123
32.000000 9908.032123
32.200000 9908.032123
32.400000 9908.032123
32.600000 9908.032123
32.800000 9908.032123
33.000000 9908.032123
33.200000 9908.032123
33.400000 9908.032123
33.600000 9908.032123
33.800000 9908.032123
34.000000 9908.032123
34.200000 9908.032123
34.400000 9908.032123
34.600000 9908.032123
34.800000 9908.032123
35.000000 9908.032123
35.200000 9908.032123
35.400000 9908.032123
35.600000 9908.032123
35.800000 9908.032123
36.000000 9908.032123
36.200000 9908.032123
36.400000 9908.032123
36.600000 9908.032123
36.800000 9908.032123
37.000000 9908.032123
37.200000 9908.032123
37.400000 9908.032123
37.600000 9908.032123
37.800000 9908.032123
38.000000 9908.032123
38.200000 9908.032123
38.400000 9908.032123
38.600000 9908.032123
38.800000 9908.032123
39.000000 9908.032123
39.200000 9908.032123
39.400000 9908.032123
39.600000 9908.032123
39.800000 9908.032123
40.000000 9908.032123
40.200000 9908.032123
40.400000 9908.032123
40.600000 9908.032123
40.800000 9908.032123
41.000000 9908.032123
41.200000 9908.032123
41.400000 9908.032123
41.600000 9908.032123
41.800000 9908.032123
42.000000 9908.032123
42.200000 9908.032123
42.400000 9908.032123
42.600000 9908.032123
42.800000 9908.032123
43.000000 9908.032123
43.200000 9908.032123
43.400000 9908.032123
43.600000 9908.032123
43.800000 9908.032123
44.000000 9908.032123
44.200000 9908.032123
44.400000 9908.032123
44.600000 9908.032123
44.800000 9908.032123
45.000000 9908.032123
45.200000 9908.032123
45.400000 9908.032123
45.600000 9908.032123
45.800000 9908.032123
46.000000 9908.032123
46.200000 9908.032123
46.400000 9908.032123
46.600000 9908.032123
46.800000 9908.032123
47.000000 9908.032123


==> matlabPlots/constraints/xi_star_scope_2.txt <==
0.000000 3561.000000
0.200000 3981.817741
0.400000 3837.383143
0.600000 3353.459547
0.800000 2435.840474
1.000000 1162.349845
1.200000 572.561959
1.400000 603.217261
1.600000 654.771309
1.800000 646.863076
2.000000 668.461369
2.200000 681.540601
2.400000 660.596532
2.600000 683.571724
2.800000 684.209041
3.000000 685.188117
3.200000 689.497654
3.400000 688.830247
3.600000 691.641107
3.800000 674.314769
4.000000 668.910374
4.200000 673.053531
4.400000 679.749959
4.600000 667.228206
4.800000 677.235812
5.000000 662.332755
5.200000 669.397324
5.400000 693.979624
5.600000 645.053900
5.800000 485.157871
6.000000 372.164309
6.200000 343.922299
6.400000 412.759514
6.600000 592.232734
6.800000 769.268320
7.000000 865.364588
7.200000 913.484018
7.400000 884.016681
7.600000 871.913867
7.800000 854.533287
8.000000 779.256454
8.200000 699.998284
8.400000 661.238612
8.600000 554.994632
8.800000 588.056637
9.000000 658.133593
9.200000 669.245356
9.400000 721.800932
9.600000 730.308467
9.800000 728.492546
10.000000 722.094504
10.200000 712.712946
10.400000 688.259995
10.600000 665.723292
10.800000 606.172170
11.000000 705.898061
11.200000 646.421472
11.400000 651.233313
11.600000 659.282195
11.800000 614.639620
12.000000 572.263932
12.200000 547.900319
12.400000 530.680537
12.600000 493.837985
12.800000 484.500627
13.000000 436.087428
13.200000 367.361183
13.400000 307.445345
13.600000 276.261183
13.800000 293.075309
14.000000 335.830434
14.200000 367.078384
14.400000 372.492438
14.600000 314.067955
14.800000 389.706450
15.000000 317.148992
15.200000 304.133620
15.400000 290.903119
15.600000 256.188703
15.800000 284.591410
16.000000 271.382410
16.200000 256.000000
16.400000 300.632320
16.600000 260.495453
16.800000 256.000000
17.000000 316.369334
17.200000 260.535166
17.400000 256.000000
17.600000 290.642749
17.800000 256.000000
18.000000 262.406879
18.200000 268.636422
18.400000 256.000000
18.600000 285.707782
18.800000 272.966450
19.000000 256.000000
19.200000 256.000000
19.400000 283.644032
19.600000 267.515178
19.800000 265.520446
20.000000 256.000000
20.200000 256.000000
20.400000 267.146796
20.600000 256.000000
20.800000 256.000000
21.000000 274.221776
21.200000 256.000000
21.400000 256.000000
21.600000 265.821904
21.800000 271.073658
22.000000 256.000000
22.200000 304.634098
22.400000 260.213976
22.600000 256.000000
22.800000 329.996000
23.000000 280.029459
23.200000 362.963031
23.400000 341.991911
23.600000 433.784088
23.800000 479.737709
24.000000 495.518047
24.200000 558.855083
24.400000 538.935690
24.600000 574.551343
24.800000 587.672548
25.000000 608.797373
25.200000 624.758523
25.400000 636.646787
25.600000 614.594215
25.800000 638.032223
26.000000 660.882310
26.200000 591.027618
26.400000 616.030222
26.600000 634.504230
26.800000 683.377027
27.000000 669.495314
27.200000 664.057073
27.400000 682.618293
27.600000 674.719965
27.800000 634.983865
28.000000 672.716947
28.200000 660.995393
28.400000 694.439634
28.600000 717.377238
28.800000 660.804966
29.000000 689.942457
29.200000 653.396832
29.400000 637.102656
29.600000 656.139503
29.800000 644.187353
30.000000 654.217505
30.200000 629.945309
30.400000 608.947698
30.600000 616.485724
30.800000 600.738631
31.000000 588.306037
31.200000 601.531530
31.400000 577.779368
31.600000 626.089743
31.800000 514.468676
32.000000 580.589894
32.200000 569.046910
32.400000 565.659641
32.600000 599.814633
32.800000 570.634871
33.000000 580.069781
33.200000 583.773156
33.400000 563.905983
33.600000 612.697873
33.800000 620.260544
34.000000 605.717029
34.200000 604.900893
34.400000 621.917082
34.600000 603.187444
34.800000 624.096744
35.000000 655.257021
35.200000 641.334755
35.400000 638.151233
35.600000 681.678486
35.800000 647.199544
36.000000 654.610367
36.200000 642.478885
36.400000 662.128905
36.600000 644.882092
36.800000 569.645374
37.000000 375.931474
37.200000 269.315315
37.400000 256.000000
37.600000 261.351046
37.800000 265.704280
38.000000 256.111737
38.200000 271.670054
38.400000 267.724860
38.600000 264.392673
38.800000 281.263386
39.000000 273.922533
39.200000 260.967735
39.400000 262.208476
39.600000 261.988781
39.800000 256.000000
40.000000 256.000000
40.200000 260.151272
40.400000 264.470377
40.600000 268.877794
40.800000 256.208090
41.000000 256.152433
41.200000 266.385380
41.400000 263.737367
41.600000 270.929988
41.800000 276.292495
42.000000 256.000000
42.200000 262.052780
42.400000 281.271136
42.600000 268.445214
42.800000 256.000000
43.000000 288.135205
43.200000 273.039462
43.400000 279.901823
43.600000 284.910311
43.800000 267.838250
44.000000 299.876677
44.200000 304.220541
44.400000 314.989004
44.600000 291.783272
44.800000 317.734721
45.000000 326.340169
45.200000 359.500329
45.400000 383.139928
45.600000 397.536571
45.800000 418.231892
46.000000 462.921113
46.200000 536.775117
46.400000 576.689823
46.600000 636.452346
46.800000 644.113430
47.000000 332.061643


==> matlabPlots/constraints/xi_star_scope_3.txt <==
0.000000 3561.000000
0.200000 3430.889318
0.400000 1603.744043
0.600000 405.312658
0.800000 256.988270
1.000000 263.299407
1.200000 256.000000
1.400000 318.237412
1.600000 310.460753
1.800000 257.977314
2.000000 258.446321
2.200000 259.571650
2.400000 256.067211
2.600000 256.000000
2.800000 275.419826
3.000000 283.190753
3.200000 257.315917
3.400000 263.964904
3.600000 264.261648
3.800000 256.177530
4.000000 256.334892
4.200000 256.000000
4.400000 256.000000
4.600000 261.306690
4.800000 261.628166
5.000000 257.403997
5.200000 256.000000
5.400000 256.462289
5.600000 298.389789
5.800000 346.218742
6.000000 265.784620
6.200000 256.000000
6.400000 256.000000
6.600000 256.000000
6.800000 339.065457
7.000000 386.465297
7.200000 391.615488
7.400000 377.515698
7.600000 308.777024
7.800000 258.793923
8.000000 256.706904
8.200000 256.000000
8.400000 256.000000
8.600000 383.037604
8.800000 365.662273
9.000000 318.453556
9.200000 321.087350
9.400000 256.000000
9.600000 260.664487
9.800000 264.655100
10.000000 257.758046
10.200000 256.000000
10.400000 256.000000
10.600000 299.097943
10.800000 308.055811
11.000000 258.305587
11.200000 306.187069
11.400000 258.432351
11.600000 295.694682
11.800000 310.269060
12.000000 335.656733
12.200000 389.153822
12.400000 412.432847
12.600000 416.855097
12.800000 480.430901
13.000000 508.479958
13.200000 547.014022
13.400000 645.042929
13.600000 650.614239
13.800000 652.704572
14.000000 612.790179
14.200000 566.118642
14.400000 572.651183
14.600000 611.234286
14.800000 561.777549
15.000000 635.811349
15.200000 646.073624
15.400000 653.663424
15.600000 647.773213
15.800000 667.447411
16.000000 664.411688
16.200000 663.434841
16.400000 645.133778
16.600000 670.210485
16.800000 631.113055
17.000000 654.522946
17.200000 659.444759
17.400000 674.796217
17.600000 670.318116
17.800000 655.078182
18.000000 671.818965
18.200000 657.435466
18.400000 672.856002
18.600000 643.939377
18.800000 654.694904
19.000000 674.206860
19.200000 643.021569
19.400000 646.797788
19.600000 657.955345
19.800000 665.617951
20.000000 644.180026
20.200000 665.964347
20.400000 639.416882
20.600000 670.450013
20.800000 662.498800
21.000000 649.503297
21.200000 661.665168
21.400000 642.796572
21.600000 662.525151
21.800000 648.759215
22.000000 668.919069
22.200000 643.790281
22.400000 653.753146
22.600000 635.333830
22.800000 618.767491
23.000000 614.855266
23.200000 591.691090
23.400000 534.969850
23.600000 508.279305
23.800000 479.622054
24.000000 430.667011
24.200000 421.872580
24.400000 421.274910
24.600000 396.093432
24.800000 383.972141
25.000000 379.455575
25.200000 364.714760
25.400000 360.232619
25.600000 372.107066
25.800000 344.759318
26.000000 363.642156
26.200000 384.284356
26.400000 364.969901
26.600000 352.137795
26.800000 317.868211
27.000000 302.375571
27.200000 310.266797
27.400000 310.605354
27.600000 293.743941
27.800000 296.426304
28.000000 291.459479
28.200000 325.935200
28.400000 315.275601
28.600000 285.535861
28.800000 257.757203
29.000000 256.176381
29.200000 256.593680
29.400000 287.650396
29.600000 258.164100
29.800000 257.958672
30.000000 256.000000
30.200000 256.000000
30.400000 256.000000
30.600000 271.779481
30.800000 256.459088
31.000000 258.967621
31.200000 257.556616
31.400000 256.000000
31.600000 256.000000
31.800000 261.766330
32.000000 293.306710
32.200000 261.646644
32.400000 256.000000
32.600000 256.000000
32.800000 256.000000
33.000000 256.000000
33.200000 275.197583
33.400000 258.710162
33.600000 256.927393
33.800000 256.000000
34.000000 256.000000
34.200000 256.000000
34.400000 256.000000
34.600000 256.000000
34.800000 270.071295
35.000000 257.747241
35.200000 260.066385
35.400000 256.418939
35.600000 256.000000
35.800000 260.843800
36.000000 260.928250
36.200000 256.969964
36.400000 256.000000
36.600000 261.850291
36.800000 358.904081
37.000000 489.617034
37.200000 598.152467
37.400000 622.575376
37.600000 629.473352
37.800000 627.858922
38.000000 625.397006
38.200000 609.553056
38.400000 626.239293
38.600000 623.681352
38.800000 604.601539
39.000000 615.723342
39.200000 624.052993
39.400000 627.770238
39.600000 642.640906
39.800000 626.916105
40.000000 639.687062
40.200000 646.061826
40.400000 645.840368
40.600000 636.249279
40.800000 646.771714
41.000000 659.665344
41.200000 648.632576
41.400000 661.437071
41.600000 661.983163
41.800000 661.245506
42.000000 688.325953
42.200000 687.661166
42.400000 699.376551
42.600000 708.596570
42.800000 717.800377
43.000000 694.548443
43.200000 711.813477
43.400000 711.014598
43.600000 708.274540
43.800000 720.927590
44.000000 693.716850
44.200000 697.711452
44.400000 683.539760
44.600000 703.680058
44.800000 675.726242
45.000000 667.434773
45.200000 627.740268
45.400000 614.799411
45.600000 574.661028
45.800000 562.322210
46.000000 508.669854
46.200000 429.752603
46.400000 385.303671
46.600000 334.718797
46.800000 318.684837
47.000000 256.000000


==> matlabPlots/constraints/xi_star_scope_4.txt <==
0.000000 3561.000000
0.200000 4147.961318
0.400000 5938.897282
0.600000 7418.318527
0.800000 8404.466903
1.000000 9293.288663
1.200000 9856.613577
1.400000 9907.921581
1.600000 9907.921581
1.800000 9907.921581
2.000000 9907.921581
2.200000 9907.921581
2.400000 9907.921581
2.600000 9907.921581
2.800000 9907.921581
3.000000 9907.921581
3.200000 9907.921581
3.400000 9907.921581
3.600000 9907.921581
3.800000 9907.921581
4.000000 9907.921581
4.200000 9907.921581
4.400000 9907.921581
4.600000 9907.921581
4.800000 9907.921581
5.000000 9907.921581
5.200000 9907.921581
5.400000 9907.921581
5.600000 9907.921581
5.800000 9907.921581
6.000000 9907.921581
6.200000 9907.921581
6.400000 9907.921581
6.600000 9907.921581
6.800000 9907.921581
7.000000 9907.921581
7.200000 9907.921581
7.400000 9907.921581
7.600000 9907.921581
7.800000 9907.921581
8.000000 9907.921581
8.200000 9907.921581
8.400000 9907.921581
8.600000 9907.921581
8.800000 9907.921581
9.000000 9907.921581
9.200000 9907.921581
9.400000 9907.921581
9.600000 9907.921581
9.800000 9907.921581
10.000000 9907.921581
10.200000 9907.921581
10.400000 9907.921581
10.600000 9907.921581
10.800000 9907.921581
11.000000 9907.921581
11.200000 9907.921581
11.400000 9907.921581
11.600000 9907.921581
11.800000 9907.921581
12.000000 9907.921581
12.200000 9907.921581
12.400000 9907.921581
12.600000 9907.921581
12.800000 9907.921581
13.000000 9907.921581
13.200000 9907.921581
13.400000 9907.921581
13.600000 9907.921581
13.800000 9907.921581
14.000000 9907.921581
14.200000 9907.921581
14.400000 9907.921581
14.600000 9907.921581
14.800000 9907.921581
15.000000 9907.921581
15.200000 9907.921581
15.400000 9907.921581
15.600000 9907.921581
15.800000 9907.921581
16.000000 9907.921581
16.200000 9907.921581
16.400000 9907.921581
16.600000 9907.921581
16.800000 9907.921581
17.000000 9907.921581
17.200000 9907.921581
17.400000 9907.921581
17.600000 9907.921581
17.800000 9907.921581
18.000000 9907.921581
18.200000 9907.921581
18.400000 9907.921581
18.600000 9907.921581
18.800000 9907.921581
19.000000 9907.921581
19.200000 9907.921581
19.400000 9907.921581
19.600000 9907.921581
19.800000 9907.921581
20.000000 9907.921581
20.200000 9907.921581
20.400000 9907.921581
20.600000 9907.921581
20.800000 9907.921581
21.000000 9907.921581
21.200000 9907.921581
21.400000 9907.921581
21.600000 9907.921581
21.800000 9907.921581
22.000000 9907.921581
22.200000 9907.921581
22.400000 9907.921581
22.600000 9907.921581
22.800000 9907.921581
23.000000 9907.921581
23.200000 9907.921581
23.400000 9907.921581
23.600000 9907.921581
23.800000 9907.921581
24.000000 9907.921581
24.200000 9907.921581
24.400000 9907.921581
24.600000 9907.921581
24.800000 9907.921581
25.000000 9907.921581
25.200000 9907.921581
25.400000 9907.921581
25.600000 9907.921581
25.800000 9907.921581
26.000000 9907.921581
26.200000 9907.921581
26.400000 9907.921581
26.600000 9907.921581
26.800000 9907.921581
27.000000 9907.921581
27.200000 9907.921581
27.400000 9907.921581
27.600000 9907.921581
27.800000 9907.921581
28.000000 9907.921581
28.200000 9907.921581
28.400000 9907.921581
28.600000 9907.921581
28.800000 9907.921581
29.000000 9907.921581
29.200000 9907.921581
29.400000 9907.921581
29.600000 9907.921581
29.800000 9907.921581
30.000000 9907.921581
30.200000 9907.921581
30.400000 9907.921581
30.600000 9907.921581
30.800000 9907.921581
31.000000 9907.921581
31.200000 9907.921581
31.400000 9907.921581
31.600000 9907.921581
31.800000 9907.921581
32.000000 9907.921581
32.200000 9907.921581
32.400000 9907.921581
32.600000 9907.921581
32.800000 9907.921581
33.000000 9907.921581
33.200000 9907.921581
33.400000 9907.921581
33.600000 9907.921581
33.800000 9907.921581
34.000000 9907.921581
34.200000 9907.921581
34.400000 9907.921581
34.600000 9907.921581
34.800000 9907.921581
35.000000 9907.921581
35.200000 9907.921581
35.400000 9907.921581
35.600000 9907.921581
35.800000 9907.921581
36.000000 9907.921581
36.200000 9907.921581
36.400000 9907.921581
36.600000 9907.921581
36.800000 9907.921581
37.000000 9907.921581
37.200000 9907.921581
37.400000 9907.921581
37.600000 9907.921581
37.800000 9907.921581
38.000000 9907.921581
38.200000 9907.921581
38.400000 9907.921581
38.600000 9907.921581
38.800000 9907.921581
39.000000 9907.921581
39.200000 9907.921581
39.400000 9907.921581
39.600000 9907.921581
39.800000 9907.921581
40.000000 9907.921581
40.200000 9907.921581
40.400000 9907.921581
40.600000 9907.921581
40.800000 9907.921581
41.000000 9907.921581
41.200000 9907.921581
41.400000 9907.921581
41.600000 9907.921581
41.800000 9907.921581
42.000000 9907.921581
42.200000 9907.921581
42.400000 9907.921581
42.600000 9907.921581
42.800000 9907.921581
43.000000 9907.921581
43.200000 9907.921581
43.400000 9907.921581
43.600000 9907.921581
43.800000 9907.921581
44.000000 9907.921581
44.200000 9907.921581
44.400000 9907.921581
44.600000 9907.921581
44.800000 9907.921581
45.000000 9907.921581
45.200000 9907.921581
45.400000 9907.921581
45.600000 9907.921581
45.800000 9907.921581
46.000000 9907.921581
46.200000 9907.921581
46.400000 9907.921581
46.600000 9907.921581
46.800000 9907.921581
47.000000 9907.921581


==> matlabPlots/constraints/xi_star_scope_5.txt <==
0.000000 3561.000000
0.200000 3554.224213
0.400000 3853.482403
0.600000 3593.023368
0.800000 2404.123769
1.000000 1338.068350
1.200000 689.325132
1.400000 526.893763
1.600000 651.708650
1.800000 689.236070
2.000000 669.825489
2.200000 669.902219
2.400000 673.162766
2.600000 675.840418
2.800000 678.964278
3.000000 690.519696
3.200000 697.561552
3.400000 694.818029
3.600000 676.873223
3.800000 683.355108
4.000000 679.498008
4.200000 665.880976
4.400000 672.974215
4.600000 677.320544
4.800000 666.992061
5.000000 675.506989
5.200000 671.593830
5.400000 657.293429
5.600000 588.219231
5.800000 497.578313
6.000000 446.502636
6.200000 465.679220
6.400000 397.502938
6.600000 543.992644
6.800000 713.890348
7.000000 851.308005
7.200000 862.410635
7.400000 880.384865
7.600000 865.209963
7.800000 885.738956
8.000000 790.555764
8.200000 717.194805
8.400000 670.063135
8.600000 528.431580
8.800000 572.452180
9.000000 638.167182
9.200000 671.683400
9.400000 727.622358
9.600000 737.049708
9.800000 722.817621
10.000000 718.027570
10.200000 703.260595
10.400000 718.960492
10.600000 633.944758
10.800000 683.338544
11.000000 655.401325
11.200000 634.029544
11.400000 678.658576
11.600000 632.750328
11.800000 618.243741
12.000000 591.740297
12.200000 534.805358
12.400000 506.994285
12.600000 508.826005
12.800000 451.649785
13.000000 425.855679
13.200000 382.563028
13.400000 299.907145
13.600000 282.579265
13.800000 297.969779
14.000000 337.597184
14.200000 380.044417
14.400000 365.458608
14.600000 342.931762
14.800000 341.065066
15.000000 331.307552
15.200000 314.182266
15.400000 270.379649
15.600000 295.427953
15.800000 278.140713
16.000000 256.000000
16.200000 263.041507
16.400000 282.240654
16.600000 256.000000
16.800000 306.927964
17.000000 274.207931
17.200000 257.091362
17.400000 271.833509
17.600000 256.000000
17.800000 271.808795
18.000000 256.000000
18.200000 256.000000
18.400000 276.692586
18.600000 256.191499
18.800000 256.000000
19.000000 256.000000
19.200000 329.121646
19.400000 256.000000
19.600000 256.000000
19.800000 256.000000
20.000000 256.000000
20.200000 282.099204
20.400000 256.000000
20.600000 256.000000
20.800000 284.321982
21.000000 256.000000
21.200000 256.000000
21.400000 282.505480
21.600000 269.201583
21.800000 256.000000
22.000000 285.222567
22.200000 257.568633
22.400000 256.000000
22.600000 266.750266
22.800000 279.466576
23.000000 344.289301
23.200000 324.920373
23.400000 405.173172
23.600000 409.148353
23.800000 474.939976
24.000000 528.722649
24.200000 508.509947
24.400000 541.078022
24.600000 587.172273
24.800000 590.782212
25.000000 601.423788
25.200000 612.970159
25.400000 642.699947
25.600000 628.007270
25.800000 661.872233
26.000000 583.161698
26.200000 625.651428
26.400000 640.968149
26.600000 653.235940
26.800000 670.627057
27.000000 662.217971
27.200000 678.896443
27.400000 672.672545
27.600000 677.138995
27.800000 646.516748
28.000000 670.712816
28.200000 670.562714
28.400000 688.448171
28.600000 696.433741
28.800000 707.862237
29.000000 670.983314
29.200000 659.353563
29.400000 642.294443
29.600000 664.003390
29.800000 654.285531
30.000000 640.266540
30.200000 611.999306
30.400000 614.095062
30.600000 602.703320
30.800000 623.481803
31.000000 599.806098
31.200000 601.880382
31.400000 580.502995
31.600000 572.164361
31.800000 519.341378
32.000000 557.677447
32.200000 568.362740
32.400000 581.527351
32.600000 565.566891
32.800000 593.979688
33.000000 560.751231
33.200000 581.568579
33.400000 601.547169
33.600000 599.287240
33.800000 604.606843
34.000000 609.443690
34.200000 620.055785
34.400000 616.732431
34.600000 608.468894
34.800000 632.966283
35.000000 646.824011
35.200000 644.387586
35.400000 656.822316
35.600000 640.026218
35.800000 660.046611
36.000000 655.356700
36.200000 650.115575
36.400000 639.351031
36.600000 633.384857
36.800000 580.202577
37.000000 384.321131
37.200000 262.987585
37.400000 265.797774
37.600000 256.000000
37.800000 256.000000
38.000000 276.927903
38.200000 271.063760
38.400000 257.240814
38.600000 270.843057
38.800000 274.962295
39.000000 275.348725
39.200000 264.564751
39.400000 257.759962
39.600000 256.000000
39.800000 262.825723
40.000000 257.821510
40.200000 256.000000
40.400000 272.440447
40.600000 280.990737
40.800000 256.000000
41.000000 262.845091
41.200000 256.000000
41.400000 262.236453
41.600000 272.273921
41.800000 279.600364
42.000000 265.376217
42.200000 261.275193
42.400000 268.923673
42.600000 262.587290
42.800000 263.031172
43.000000 278.195875
43.200000 275.736008
43.400000 269.724344
43.600000 282.842942
43.800000 272.022300
44.000000 296.407951
44.200000 300.164143
44.400000 294.733672
44.600000 318.601127
44.800000 305.450584
45.000000 335.133652
45.200000 366.510157
45.400000 365.413436
45.600000 404.697602
45.800000 426.305814
46.000000 455.850589
46.200000 537.432958
46.400000 595.296450
46.600000 615.436243
46.800000 631.668301
47.000000 256.000000


==> matlabPlots/constraints/xi_star_scope_6.txt <==
0.000000 3561.000000
0.200000 3289.282673
0.400000 1655.773426
0.600000 397.427683
0.800000 256.000000
1.000000 293.521555
1.200000 380.249099
1.400000 362.120925
1.600000 267.576172
1.800000 256.586289
2.000000 256.000000
2.200000 256.000000
2.400000 256.000000
2.600000 256.000000
2.800000 278.802458
3.000000 271.723079
3.200000 257.136225
3.400000 257.834792
3.600000 261.841735
3.800000 256.000000
4.000000 256.000000
4.200000 256.204242
4.400000 265.798982
4.600000 256.000000
4.800000 256.000000
5.000000 256.000000
5.200000 256.000000
5.400000 256.331564
5.600000 260.826548
5.800000 270.315814
6.000000 308.375026
6.200000 277.161476
6.400000 373.979395
6.600000 322.311897
6.800000 263.302153
7.000000 333.775247
7.200000 359.429954
7.400000 351.377030
7.600000 303.702082
7.800000 256.232860
8.000000 256.000000
8.200000 256.000000
8.400000 256.000000
8.600000 397.553411
8.800000 348.015946
9.000000 320.666836
9.200000 317.866245
9.400000 277.976657
9.600000 256.000000
9.800000 256.000000
10.000000 256.000000
10.200000 256.000000
10.400000 256.000000
10.600000 308.723682
10.800000 297.247484
11.000000 268.070482
11.200000 284.694404
11.400000 280.821163
11.600000 282.808283
11.800000 329.054903
12.000000 350.223324
12.200000 379.334971
12.400000 421.687543
12.600000 441.862894
12.800000 463.773538
13.000000 516.977772
13.200000 562.313317
13.400000 626.647840
13.600000 651.398936
13.800000 631.181855
14.000000 591.844783
14.200000 559.658952
14.400000 564.812401
14.600000 602.703761
14.800000 583.124847
15.000000 616.315992
15.200000 629.570491
15.400000 658.799304
15.600000 666.479131
15.800000 654.355535
16.000000 691.867586
16.200000 670.666669
16.400000 617.720224
16.600000 693.346111
16.800000 634.557538
17.000000 634.461472
17.200000 694.513697
17.400000 650.040952
17.600000 665.942417
17.800000 670.931287
18.000000 652.516604
18.200000 683.922404
18.400000 637.339162
18.600000 653.695747
18.800000 685.660587
19.000000 660.363540
19.200000 568.308888
19.400000 689.443822
19.600000 677.876860
19.800000 661.048322
20.000000 666.130409
20.200000 615.254861
20.400000 679.656043
20.600000 690.034984
20.800000 618.198156
21.000000 679.761547
21.200000 672.696096
21.400000 654.791294
21.600000 612.668847
21.800000 686.045513
22.000000 636.289131
22.200000 653.743252
22.400000 672.926271
22.600000 636.036192
22.800000 613.471649
23.000000 627.396712
23.200000 594.660532
23.400000 547.625328
23.600000 505.256279
23.800000 475.768385
24.000000 435.297999
24.200000 413.252040
24.400000 411.927625
24.600000 403.997430
24.800000 383.481986
25.000000 375.504108
25.200000 364.002298
25.400000 364.933475
25.600000 365.484923
25.800000 360.607709
26.000000 363.090613
26.200000 371.271214
26.400000 362.130409
26.600000 346.127601
26.800000 326.449668
27.000000 308.064961
27.200000 310.346241
27.400000 307.305817
27.600000 299.100517
27.800000 292.296060
28.000000 288.648817
28.200000 312.550305
28.400000 296.299218
28.600000 277.706126
28.800000 265.639609
29.000000 262.362890
29.200000 269.121328
29.400000 276.731146
29.600000 258.361602
29.800000 256.000000
30.000000 256.000000
30.200000 256.000000
30.400000 275.021979
30.600000 256.000000
30.800000 256.000000
31.000000 256.000000
31.200000 256.000000
31.400000 256.000000
31.600000 256.000000
31.800000 344.803558
32.000000 256.000000
32.200000 256.000000
32.400000 256.000000
32.600000 256.000000
32.800000 256.000000
33.000000 270.775123
33.200000 256.000000
33.400000 256.000000
33.600000 256.000000
33.800000 256.000000
34.000000 256.000000
34.200000 256.000000
34.400000 276.831422
34.600000 262.710575
34.800000 256.000000
35.000000 256.000000
35.200000 256.000000
35.400000 256.000000
35.600000 256.000000
35.800000 264.310724
36.000000 256.000000
36.200000 256.000000
36.400000 256.000000
36.600000 267.396989
36.800000 288.694943
37.000000 523.802594
37.200000 633.307738
37.400000 621.562998
37.600000 637.903316
37.800000 626.129166
38.000000 604.825274
38.200000 623.343761
38.400000 635.331295
38.600000 612.430110
38.800000 615.706988
39.000000 598.688870
39.200000 629.787069
39.400000 633.166853
39.600000 641.066962
39.800000 626.166468
40.000000 636.342213
40.200000 659.861444
40.400000 636.578595
40.600000 633.193027
40.800000 642.688555
41.000000 655.604199
41.200000 659.751645
41.400000 656.692248
41.600000 661.417849
41.800000 666.266927
42.000000 672.554165
42.200000 695.189199
42.400000 705.809512
42.600000 710.582562
42.800000 717.863124
43.000000 696.933610
43.200000 710.036890
43.400000 720.591506
43.600000 711.700805
43.800000 718.027501
44.000000 701.097491
44.200000 695.650860
44.400000 699.602081
44.600000 676.295452
44.800000 687.217326
45.000000 667.468335
45.200000 634.877500
45.400000 615.183654
45.600000 568.764994
45.800000 548.306259
46.000000 510.197972
46.200000 446.940616
46.400000 379.465647
46.600000 335.477893
46.800000 312.720235
47.000000 256.000000


==> matlabPlots/end-to-end_capacity/C.txt <==
0    0.2865
0.2000    0.2859
0.4000    0.2820
0.6000    0.2773
0.8000    0.2757
1.0000    0.2745
1.2000    0.2736
1.4000    0.2738
1.6000    0.2738
1.8000    0.2694
2.0000    0.2701
2.2000    0.2724
2.4000    0.2770
2.6000    0.2837
2.8000    0.2931
3.0000    0.3060
3.2000    0.3201
3.4000    0.3370
3.6000    0.3535
3.8000    0.3676
4.0000    0.3787
4.2000    0.3857
4.4000    0.3855
4.6000    0.3766
4.8000    0.3540
5.0000    0.3191
5.2000    0.2712
5.4000    0.2086
5.6000    0.1449
5.8000    0.1056
6.0000    0.0859
6.2000    0.0795
6.4000    0.0775
6.6000    0.0793
6.8000    0.0810
7.0000    0.0821
7.2000    0.0827
7.4000    0.0826
7.6000    0.0819
7.8000    0.0806
8.0000    0.0790
8.2000    0.0772
8.4000    0.0744
8.6000    0.0711
8.8000    0.0671
9.0000    0.0624
9.2000    0.0580
9.4000    0.0534
9.6000    0.0488
9.8000    0.0445
10.0000    0.0410
10.2000    0.0375
10.4000    0.0347
10.6000    0.0324
10.8000    0.0304
11.0000    0.0288
11.2000    0.0277
11.4000    0.0268
11.6000    0.0261
11.8000    0.0256
12.0000    0.0251
12.2000    0.0248
12.4000    0.0245
12.6000    0.0242
12.8000    0.0240
13.0000    0.0240
13.2000    0.0240
13.4000    0.0241
13.6000    0.0243
13.8000    0.0246
14.0000    0.0249
14.2000    0.0253
14.4000    0.0258
14.6000    0.0263
14.8000    0.0266
15.0000    0.0268
15.2000    0.0269
15.4000    0.0268
15.6000    0.0265
15.8000    0.0260
16.0000    0.0255
16.2000    0.0248
16.4000    0.0242
16.6000    0.0236
16.8000    0.0229
17.0000    0.0223
17.2000    0.0217
17.4000    0.0210
17.6000    0.0203
17.8000    0.0197
18.0000    0.0189
18.2000    0.0183
18.4000    0.0176
18.6000    0.0170
18.8000    0.0164
19.0000    0.0159
19.2000    0.0154
19.4000    0.0149
19.6000    0.0145
19.8000    0.0141
20.0000    0.0137
20.2000    0.0134
20.4000    0.0130
20.6000    0.0128
20.8000    0.0124
21.0000    0.0122
21.2000    0.0119
21.4000    0.0116
21.6000    0.0113
21.8000    0.0110
22.0000    0.0107
22.2000    0.0103
22.4000    0.0101
22.6000    0.0098
22.8000    0.0094
23.0000    0.0092
23.2000    0.0090
23.4000    0.0087
23.6000    0.0085
23.8000    0.0083
24.0000    0.0081
24.2000    0.0079
24.4000    0.0077
24.6000    0.0075
24.8000    0.0074
25.0000    0.0072
25.2000    0.0071
25.4000    0.0070
25.6000    0.0069
25.8000    0.0068
26.0000    0.0068
26.2000    0.0068
26.4000    0.0068
26.6000    0.0068
26.8000    0.0068
27.0000    0.0068
27.2000    0.0068
27.4000    0.0069
27.6000    0.0069
27.8000    0.0070
28.0000    0.0071
28.2000    0.0072
28.4000    0.0073
28.6000    0.0074
28.8000    0.0076
29.0000    0.0078
29.2000    0.0080
29.4000    0.0082
29.6000    0.0084
29.8000    0.0087
30.0000    0.0092
30.2000    0.0096
30.4000    0.0102
30.6000    0.0109
30.8000    0.0118
31.0000    0.0127
31.2000    0.0138
31.4000    0.0150
31.6000    0.0162
31.8000    0.0176
32.0000    0.0189
32.2000    0.0205
32.4000    0.0223
32.6000    0.0240
32.8000    0.0260
33.0000    0.0282
33.2000    0.0304
33.4000    0.0328
33.6000    0.0356
33.8000    0.0382
34.0000    0.0412
34.2000    0.0445
34.4000    0.0476
34.6000    0.0509
34.8000    0.0545
35.0000    0.0579
35.2000    0.0611
35.4000    0.0643
35.6000    0.0669
35.8000    0.0689
36.0000    0.0705
36.2000    0.0711
36.4000    0.0709
36.6000    0.0701
36.8000    0.0686
37.0000    0.0659
37.2000    0.0630
37.4000    0.0606
37.6000    0.0581
37.8000    0.0555
38.0000    0.0529
38.2000    0.0504
38.4000    0.0478
38.6000    0.0455
38.8000    0.0432
39.0000    0.0409
39.2000    0.0387
39.4000    0.0367
39.6000    0.0347
39.8000    0.0330
40.0000    0.0315
40.2000    0.0302
40.4000    0.0291
40.6000    0.0283
40.8000    0.0276
41.0000    0.0271
41.2000    0.0267
41.4000    0.0264
41.6000    0.0262
41.8000    0.0261
42.0000    0.0259
42.2000    0.0257
42.4000    0.0256
42.6000    0.0256
42.8000    0.0256
43.0000    0.0257
43.2000    0.0258
43.4000    0.0260
43.6000    0.0262
43.8000    0.0263
44.0000    0.0262
44.2000    0.0262
44.4000    0.0261
44.6000    0.0260
44.8000    0.0258
45.0000    0.0257
45.2000    0.0256
45.4000    0.0254
45.6000    0.0253
45.8000    0.0251
46.0000    0.0249
46.2000    0.0247
46.4000    0.0245
46.6000    0.0244
46.8000    0.0242
47.0000    0.0240

==> matlabPlots/end-to-end_capacity/C_10_no_mis_scope.txt <==
0.000000 0.995972
0.200000 0.997022
0.400000 0.997906
0.600000 0.998665
0.800000 0.999329
1.000000 0.999790
1.200000 1.000000
1.400000 0.999948
1.600000 0.999586
1.800000 0.998867
2.000000 0.997963
2.200000 0.996871
2.400000 0.995477
2.600000 0.993743
2.800000 0.991570
3.000000 0.988915
3.200000 0.985816
3.400000 0.982256
3.600000 0.978175
3.800000 0.973612
4.000000 0.968672
4.200000 0.963395
4.400000 0.957755
4.600000 0.951746
4.800000 0.945430
5.000000 0.938874
5.200000 0.932110
5.400000 0.924992
5.600000 0.916369
5.800000 0.905200
6.000000 0.893570
6.200000 0.884246
6.400000 0.877544
6.600000 0.871889
6.800000 0.865757
7.000000 0.858561
7.200000 0.850590
7.400000 0.842217
7.600000 0.833627
7.800000 0.824991
8.000000 0.816563
8.200000 0.808542
8.400000 0.801062
8.600000 0.794069
8.800000 0.787412
9.000000 0.780768
9.200000 0.773787
9.400000 0.766424
9.600000 0.758551
9.800000 0.749912
10.000000 0.740364
10.200000 0.729811
10.400000 0.718215
10.600000 0.705631
10.800000 0.692025
11.000000 0.677429
11.200000 0.661492
11.400000 0.644551
11.600000 0.626995
11.800000 0.608829
12.000000 0.590371
12.200000 0.571787
12.400000 0.552894
12.600000 0.533870
12.800000 0.514872
13.000000 0.495713
13.200000 0.476762
13.400000 0.458306
13.600000 0.440270
13.800000 0.422614
14.000000 0.405176
14.200000 0.387777
14.400000 0.370390
14.600000 0.353145
14.800000 0.336301
15.000000 0.319800
15.200000 0.303646
15.400000 0.287944
15.600000 0.272757
15.800000 0.258196
16.000000 0.244239
16.200000 0.230970
16.400000 0.218526
16.600000 0.206695
16.800000 0.195575
17.000000 0.185229
17.200000 0.175385
17.400000 0.166075
17.600000 0.157294
17.800000 0.148953
18.000000 0.141099
18.200000 0.133660
18.400000 0.126692
18.600000 0.120169
18.800000 0.113966
19.000000 0.108145
19.200000 0.102938
19.400000 0.098225
19.600000 0.093902
19.800000 0.089995
20.000000 0.086518
20.200000 0.083430
20.400000 0.080625
20.600000 0.078187
20.800000 0.076132
21.000000 0.074327
21.200000 0.072738
21.400000 0.071458
21.600000 0.070499
21.800000 0.069785
22.000000 0.069233
22.200000 0.068732
22.400000 0.068246
22.600000 0.067873
22.800000 0.067698
23.000000 0.067749
23.200000 0.068009
23.400000 0.068376
23.600000 0.068791
23.800000 0.069214
24.000000 0.069629
24.200000 0.070026
24.400000 0.070421
24.600000 0.070830
24.800000 0.071248
25.000000 0.071660
25.200000 0.072049
25.400000 0.072402
25.600000 0.072721
25.800000 0.073028
26.000000 0.073337
26.200000 0.073652
26.400000 0.073973
26.600000 0.074295
26.800000 0.074595
27.000000 0.074813
27.200000 0.074913
27.400000 0.074912
27.600000 0.074844
27.800000 0.074756
28.000000 0.074632
28.200000 0.074399
28.400000 0.074091
28.600000 0.073767
28.800000 0.073424
29.000000 0.073030
29.200000 0.072599
29.400000 0.072166
29.600000 0.071793
29.800000 0.071471
30.000000 0.071139
30.200000 0.070776
30.400000 0.070411
30.600000 0.070086
30.800000 0.069830
31.000000 0.069644
31.200000 0.069531
31.400000 0.069465
31.600000 0.069435
31.800000 0.069485
32.000000 0.069677
32.200000 0.070020
32.400000 0.070445
32.600000 0.070921
32.800000 0.071472
33.000000 0.072136
33.200000 0.072950
33.400000 0.073895
33.600000 0.074968
33.800000 0.076176
34.000000 0.077514
34.200000 0.078979
34.400000 0.080582
34.600000 0.082329
34.800000 0.084229
35.000000 0.086315
35.200000 0.088607
35.400000 0.091108
35.600000 0.093776
35.800000 0.096599
36.000000 0.099625
36.200000 0.102854
36.400000 0.106271
36.600000 0.109909
36.800000 0.113833
37.000000 0.118099
37.200000 0.122718
37.400000 0.127667
37.600000 0.132920
37.800000 0.138542
38.000000 0.144636
38.200000 0.151216
38.400000 0.158291
38.600000 0.165925
38.800000 0.174210
39.000000 0.183199
39.200000 0.192924
39.400000 0.203406
39.600000 0.214677
39.800000 0.226769
40.000000 0.239732
40.200000 0.253553
40.400000 0.268241
40.600000 0.283903
40.800000 0.300579
41.000000 0.318210
41.200000 0.336656
41.400000 0.355764
41.600000 0.375426
41.800000 0.395568
42.000000 0.416115
42.200000 0.436933
42.400000 0.457760
42.600000 0.478369
42.800000 0.498596
43.000000 0.518277
43.200000 0.537218
43.400000 0.555237
43.600000 0.572174
43.800000 0.587969
44.000000 0.602595
44.200000 0.616009
44.400000 0.628174
44.600000 0.639064
44.800000 0.648666
45.000000 0.657023
45.200000 0.664259
45.400000 0.670470
45.600000 0.675727
45.800000 0.680110
46.000000 0.683663
46.200000 0.686437
46.400000 0.688535
46.600000 0.690049
46.800000 0.691025
47.000000 0.691539


==> matlabPlots/end-to-end_capacity/C_10_no_mis_scope_under.txt <==
0.0000 0.9702
0.2000 0.9698
0.4000 0.9690
0.6000 0.9683
0.8000 0.9675
1.0000 0.9664
1.2000 0.9650
1.4000 0.9633
1.6000 0.9614
1.8000 0.9590
2.0000 0.9566
2.2000 0.9539
2.4000 0.9510
2.6000 0.9477
2.8000 0.9439
3.0000 0.9398
3.2000 0.9353
3.4000 0.9305
3.6000 0.9251
3.8000 0.9193
4.0000 0.9134
4.2000 0.9071
4.4000 0.9004
4.6000 0.8936
4.8000 0.8863
5.0000 0.8790
5.2000 0.8714
5.4000 0.8636
5.6000 0.8537
5.8000 0.8399
6.0000 0.8264
6.2000 0.8179
6.4000 0.8141
6.6000 0.8118
6.8000 0.8081
7.0000 0.8016
7.2000 0.7929
7.4000 0.7827
7.6000 0.7716
7.8000 0.7601
8.0000 0.7489
8.2000 0.7382
8.4000 0.7281
8.6000 0.7183
8.8000 0.7086
9.0000 0.6984
9.2000 0.6877
9.4000 0.6763
9.6000 0.6643
9.8000 0.6516
10.0000 0.6380
10.2000 0.6235
10.4000 0.6083
10.6000 0.5925
10.8000 0.5760
11.0000 0.5590
11.2000 0.5410
11.4000 0.5224
11.6000 0.5040
11.8000 0.4853
12.0000 0.4668
12.2000 0.4485
12.4000 0.4302
12.6000 0.4121
12.8000 0.3943
13.0000 0.3765
13.2000 0.3593
13.4000 0.3427
13.6000 0.3265
13.8000 0.3109
14.0000 0.2953
14.2000 0.2799
14.4000 0.2647
14.6000 0.2499
14.8000 0.2356
15.0000 0.2217
15.2000 0.2082
15.4000 0.1952
15.6000 0.1827
15.8000 0.1707
16.0000 0.1593
16.2000 0.1484
16.4000 0.1384
16.6000 0.1288
16.8000 0.1199
17.0000 0.1115
17.2000 0.1036
17.4000 0.0961
17.6000 0.0891
17.8000 0.0824
18.0000 0.0762
18.2000 0.0703
18.4000 0.0648
18.6000 0.0597
18.8000 0.0549
19.0000 0.0504
19.2000 0.0464
19.4000 0.0427
19.6000 0.0394
19.8000 0.0364
20.0000 0.0337
20.2000 0.0313
20.4000 0.0290
20.6000 0.0269
20.8000 0.0253
21.0000 0.0236
21.2000 0.0222
21.4000 0.0211
21.6000 0.0202
21.8000 0.0195
22.0000 0.0189
22.2000 0.0183
22.4000 0.0177
22.6000 0.0173
22.8000 0.0171
23.0000 0.0171
23.2000 0.0172
23.4000 0.0173
23.6000 0.0176
23.8000 0.0179
24.0000 0.0182
24.2000 0.0186
24.4000 0.0190
24.6000 0.0195
24.8000 0.0201
25.0000 0.0207
25.2000 0.0214
25.4000 0.0221
25.6000 0.0227
25.8000 0.0234
26.0000 0.0242
26.2000 0.0251
26.4000 0.0260
26.6000 0.0269
26.8000 0.0278
27.0000 0.0287
27.2000 0.0296
27.4000 0.0304
27.6000 0.0312
27.8000 0.0319
28.0000 0.0327
28.2000 0.0334
28.4000 0.0340
28.6000 0.0347
28.8000 0.0353
29.0000 0.0358
29.2000 0.0363
29.4000 0.0367
29.6000 0.0372
29.8000 0.0378
30.0000 0.0383
30.2000 0.0387
30.4000 0.0392
30.6000 0.0396
30.8000 0.0401
31.0000 0.0406
31.2000 0.0412
31.4000 0.0416
31.6000 0.0421
31.8000 0.0427
32.0000 0.0434
32.2000 0.0443
32.4000 0.0451
32.6000 0.0460
32.8000 0.0469
33.0000 0.0479
33.2000 0.0491
33.4000 0.0504
33.6000 0.0517
33.8000 0.0532
34.0000 0.0548
34.2000 0.0565
34.4000 0.0584
34.6000 0.0392
34.8000 0.0405
35.0000 0.0421
35.2000 0.0436
35.4000 0.0454
35.6000 0.0472
35.8000 0.0491
36.0000 0.0512
36.2000 0.0533
36.4000 0.0556
36.6000 0.0581
36.8000 0.0607
37.0000 0.0635
37.2000 0.0665
37.4000 0.0696
37.6000 0.0729
37.8000 0.0764
38.0000 0.0802
38.2000 0.0842
38.4000 0.0885
38.6000 0.0931
38.8000 0.0979
39.0000 0.1032
39.2000 0.1088
39.4000 0.1147
39.6000 0.1210
39.8000 0.1277
40.0000 0.1349
40.2000 0.1424
40.4000 0.1503
40.6000 0.1587
40.8000 0.1675
41.0000 0.1768
41.2000 0.1864
41.4000 0.1963
41.6000 0.2064
41.8000 0.2168
42.0000 0.2273
42.2000 0.2379
42.4000 0.2486
42.6000 0.2591
42.8000 0.2693
43.0000 0.2794
43.2000 0.2891
43.4000 0.2983
43.6000 0.3071
43.8000 0.3153
44.0000 0.3229
44.2000 0.3299
44.4000 0.3364
44.6000 0.3422
44.8000 0.3473
45.0000 0.3518
45.2000 0.3558
45.4000 0.3594
45.6000 0.3624
45.8000 0.3649
46.0000 0.3672
46.2000 0.3690
46.4000 0.3694
46.6000 0.3717
46.8000 0.3727
47.0000 0.3734


==> matlabPlots/end-to-end_capacity/C_10_scope.txt <==
0.000000 1.000000
0.200000 0.993064
0.400000 0.952468
0.600000 0.906607
0.800000 0.884495
1.000000 0.865525
1.200000 0.853531
1.400000 0.854385
1.600000 0.854334
1.800000 0.852426
2.000000 0.852854
2.200000 0.853572
2.400000 0.853444
2.600000 0.854076
2.800000 0.854261
3.000000 0.853770
3.200000 0.853402
3.400000 0.853320
3.600000 0.852862
3.800000 0.851695
4.000000 0.850982
4.200000 0.850656
4.400000 0.850406
4.600000 0.849828
4.800000 0.849147
5.000000 0.848139
5.200000 0.847783
5.400000 0.847372
5.600000 0.843355
5.800000 0.831669
6.000000 0.821370
6.200000 0.820285
6.400000 0.830107
6.600000 0.843813
6.800000 0.856062
7.000000 0.862738
7.200000 0.863382
7.400000 0.859455
7.600000 0.853175
7.800000 0.846839
8.000000 0.842472
8.200000 0.838332
8.400000 0.836311
8.600000 0.836310
8.800000 0.836540
9.000000 0.835973
9.200000 0.834008
9.400000 0.832014
9.600000 0.830101
9.800000 0.827616
10.000000 0.824871
10.200000 0.821392
10.400000 0.817230
10.600000 0.814827
10.800000 0.810774
11.000000 0.808643
11.200000 0.803412
11.400000 0.797754
11.600000 0.795103
11.800000 0.789768
12.000000 0.784858
12.200000 0.781049
12.400000 0.775828
12.600000 0.770062
12.800000 0.765997
13.000000 0.759765
13.200000 0.753658
13.400000 0.748619
13.600000 0.742390
13.800000 0.737675
14.000000 0.733093
14.200000 0.727613
14.400000 0.721788
14.600000 0.714533
14.800000 0.709299
15.000000 0.704007
15.200000 0.697955
15.400000 0.691452
15.600000 0.684574
15.800000 0.679207
16.000000 0.671510
16.200000 0.664108
16.400000 0.658509
16.600000 0.650876
16.800000 0.643452
17.000000 0.638096
17.200000 0.629584
17.400000 0.622822
17.600000 0.616303
17.800000 0.607873
18.000000 0.601121
18.200000 0.593448
18.400000 0.586350
18.600000 0.579216
18.800000 0.571598
19.000000 0.564797
19.200000 0.558310
19.400000 0.550404
19.600000 0.542759
19.800000 0.536501
20.000000 0.529701
20.200000 0.523667
20.400000 0.515952
20.600000 0.509296
20.800000 0.503413
21.000000 0.495124
21.200000 0.487711
21.400000 0.481809
21.600000 0.475853
21.800000 0.467035
22.000000 0.461022
22.200000 0.454601
22.400000 0.446780
22.600000 0.441589
22.800000 0.436851
23.000000 0.429469
23.200000 0.424369
23.400000 0.418892
23.600000 0.414615
23.800000 0.409675
24.000000 0.404209
24.200000 0.398964
24.400000 0.393115
24.600000 0.386802
24.800000 0.380174
25.000000 0.373233
25.200000 0.366285
25.400000 0.358856
25.600000 0.351158
25.800000 0.342968
26.000000 0.334635
26.200000 0.325731
26.400000 0.316796
26.600000 0.307762
26.800000 0.298370
27.000000 0.288854
27.200000 0.279314
27.400000 0.269775
27.600000 0.260145
27.800000 0.250609
28.000000 0.241301
28.200000 0.232256
28.400000 0.223038
28.600000 0.213828
28.800000 0.204729
29.000000 0.196059
29.200000 0.187814
29.400000 0.180173
29.600000 0.172474
29.800000 0.164923
30.000000 0.157668
30.200000 0.150820
30.400000 0.144652
30.600000 0.139241
30.800000 0.133812
31.000000 0.128601
31.200000 0.123658
31.400000 0.119062
31.600000 0.114797
31.800000 0.111068
32.000000 0.108508
32.200000 0.105520
32.400000 0.102461
32.600000 0.099593
32.800000 0.097068
33.000000 0.095040
33.200000 0.093681
33.400000 0.092124
33.600000 0.090468
33.800000 0.088958
34.000000 0.087611
34.200000 0.086394
34.400000 0.085290
34.600000 0.084500
34.800000 0.083888
35.000000 0.083152
35.200000 0.082397
35.400000 0.081597
35.600000 0.080769
35.800000 0.080090
36.000000 0.079490
36.200000 0.078812
36.400000 0.078151
36.600000 0.077618
36.800000 0.076907
37.000000 0.075272
37.200000 0.074027
37.400000 0.073522
37.600000 0.073261
37.800000 0.073104
38.000000 0.072994
38.200000 0.072745
38.400000 0.072647
38.600000 0.072722
38.800000 0.072767
39.000000 0.072914
39.200000 0.072913
39.400000 0.072984
39.600000 0.073159
39.800000 0.073438
40.000000 0.073703
40.200000 0.073914
40.400000 0.074405
40.600000 0.074871
40.800000 0.075234
41.000000 0.075528
41.200000 0.075781
41.400000 0.076209
41.600000 0.076657
41.800000 0.077141
42.000000 0.077663
42.200000 0.077969
42.400000 0.078270
42.600000 0.078615
42.800000 0.078930
43.000000 0.079111
43.200000 0.079203
43.400000 0.079200
43.600000 0.079237
43.800000 0.079241
44.000000 0.079059
44.200000 0.078772
44.400000 0.078370
44.600000 0.078032
44.800000 0.077474
45.000000 0.077050
45.200000 0.076524
45.400000 0.075950
45.600000 0.075420
45.800000 0.074757
46.000000 0.073977
46.200000 0.073306
46.400000 0.072706
46.600000 0.071983
46.800000 0.071188
47.000000 0.070492


==> matlabPlots/end-to-end_capacity/C_10_scope_on_off.txt <==
0.000000 1.000000
0.200000 0.993064
0.400000 0.952468
0.600000 0.906607
0.800000 0.884495
1.000000 0.865525
1.200000 0.853531
1.400000 0.854385
1.600000 0.854334
1.800000 0.852426
2.000000 0.852854
2.200000 0.853572
2.400000 0.853444
2.600000 0.898631
2.800000 0.898828
3.000000 0.898310
3.200000 0.897924
3.400000 0.897840
3.600000 0.897359
3.800000 0.896132
4.000000 0.895382
4.200000 0.895040
4.400000 0.894780
4.600000 0.894172
4.800000 0.893457
5.000000 0.848148
5.200000 0.847786
5.400000 0.847379
5.600000 0.843363
5.800000 0.831676
6.000000 0.821377
6.200000 0.820292
6.400000 0.830114
6.600000 0.843820
6.800000 0.856068
7.000000 0.862745
7.200000 0.863389
7.400000 0.859462
7.600000 0.897633
7.800000 0.890851
8.000000 0.886266
8.200000 0.881896
8.400000 0.879758
8.600000 0.879739
8.800000 0.879915
9.000000 0.879269
9.200000 0.877109
9.400000 0.874914
9.600000 0.872799
9.800000 0.870079
10.000000 0.824072
10.200000 0.821803
10.400000 0.816614
10.600000 0.813901
10.800000 0.810058
11.000000 0.807915
11.200000 0.802693
11.400000 0.797059
11.600000 0.794419
11.800000 0.789100
12.000000 0.784206
12.200000 0.780413
12.400000 0.775211
12.600000 0.808713
12.800000 0.803971
13.000000 0.798641
13.200000 0.791935
13.400000 0.786530
13.600000 0.779991
13.800000 0.774958
14.000000 0.770036
14.200000 0.764173
14.400000 0.757958
14.600000 0.750275
14.800000 0.744683
15.000000 0.702279
15.200000 0.697967
15.400000 0.690225
15.600000 0.682881
15.800000 0.677689
16.000000 0.670031
16.200000 0.662670
16.400000 0.657139
16.600000 0.649549
16.800000 0.642172
17.000000 0.636872
17.200000 0.628412
17.400000 0.621696
17.600000 0.647088
17.800000 0.638211
18.000000 0.632031
18.200000 0.623309
18.400000 0.615771
18.600000 0.608329
18.800000 0.600243
19.000000 0.593033
19.200000 0.586201
19.400000 0.577865
19.600000 0.569780
19.800000 0.563184
20.000000 0.528215
20.200000 0.524054
20.400000 0.514845
20.600000 0.507663
20.800000 0.502856
21.000000 0.494155
21.200000 0.486444
21.400000 0.480857
21.600000 0.474626
21.800000 0.466039
22.000000 0.460245
22.200000 0.453946
22.400000 0.445951
22.600000 0.463486
22.800000 0.458168
23.000000 0.451142
23.200000 0.445874
23.400000 0.440162
23.600000 0.435740
23.800000 0.430567
24.000000 0.424819
24.200000 0.419311
24.400000 0.413154
24.600000 0.406507
24.800000 0.399518
25.000000 0.372526
25.200000 0.365827
25.400000 0.358293
25.600000 0.350530
25.800000 0.342218
26.000000 0.333791
26.200000 0.324899
26.400000 0.316003
26.600000 0.306993
26.800000 0.297623
27.000000 0.288139
27.200000 0.278635
27.400000 0.269134
27.600000 0.273245
27.800000 0.263132
28.000000 0.253370
28.200000 0.243823
28.400000 0.234112
28.600000 0.224402
28.800000 0.214797
29.000000 0.205658
29.200000 0.196968
29.400000 0.188918
29.600000 0.180815
29.800000 0.172869
30.000000 0.156897
30.200000 0.150028
30.400000 0.143690
30.600000 0.138417
30.800000 0.133150
31.000000 0.127977
31.200000 0.123039
31.400000 0.118443
31.600000 0.114182
31.800000 0.110475
32.000000 0.107947
32.200000 0.104961
32.400000 0.101914
32.600000 0.104386
32.800000 0.101759
33.000000 0.099581
33.200000 0.098128
33.400000 0.096495
33.600000 0.094777
33.800000 0.093215
34.000000 0.091821
34.200000 0.090562
34.400000 0.089421
34.600000 0.088596
34.800000 0.087976
35.000000 0.082820
35.200000 0.082049
35.400000 0.081293
35.600000 0.080490
35.800000 0.079810
36.000000 0.079214
36.200000 0.078543
36.400000 0.077887
36.600000 0.077354
36.800000 0.076692
37.000000 0.075061
37.200000 0.073748
37.400000 0.073229
37.600000 0.076864
37.800000 0.076705
38.000000 0.076592
38.200000 0.076335
38.400000 0.076238
38.600000 0.076321
38.800000 0.076371
39.000000 0.076530
39.200000 0.076533
39.400000 0.076611
39.600000 0.076799
39.800000 0.077098
40.000000 0.073469
40.200000 0.073682
40.400000 0.074177
40.600000 0.074646
40.800000 0.075012
41.000000 0.075309
41.200000 0.075566
41.400000 0.075997
41.600000 0.076448
41.800000 0.076933
42.000000 0.077459
42.200000 0.077769
42.400000 0.078077
42.600000 0.082603
42.800000 0.082937
43.000000 0.083127
43.200000 0.083226
43.400000 0.083229
43.600000 0.083273
43.800000 0.083277
44.000000 0.083088
44.200000 0.082790
44.400000 0.082367
44.600000 0.082010
44.800000 0.081422
45.000000 0.076874
45.200000 0.076340
45.400000 0.075742
45.600000 0.075194
45.800000 0.074525
46.000000 0.073739
46.200000 0.073062
46.400000 0.072461
46.600000 0.071753
46.800000 0.071026
47.000000 0.070342


==> matlabPlots/end-to-end_capacity/C_10_scope_under.txt <==
0.000000 1.000000
0.200000 0.998783
0.400000 0.997948
0.600000 0.996566
0.800000 0.994699
1.000000 0.992443
1.200000 0.989645
1.400000 0.986312
1.600000 0.982418
1.800000 0.978018
2.000000 0.973274
2.200000 0.967953
2.400000 0.961997
2.600000 0.955481
2.800000 0.948186
3.000000 0.940358
3.200000 0.931919
3.400000 0.922645
3.600000 0.912595
3.800000 0.902009
4.000000 0.890914
4.200000 0.879382
4.400000 0.867321
4.600000 0.854752
4.800000 0.841922
5.000000 0.828962
5.200000 0.815845
5.400000 0.802178
5.600000 0.783075
5.800000 0.759194
6.000000 0.739396
6.200000 0.727045
6.400000 0.720722
6.600000 0.715846
6.800000 0.707896
7.000000 0.695459
7.200000 0.680182
7.400000 0.662812
7.600000 0.644477
7.800000 0.626007
8.000000 0.607737
8.200000 0.589885
8.400000 0.572472
8.600000 0.555045
8.800000 0.537304
9.000000 0.518627
9.200000 0.499456
9.400000 0.480158
9.600000 0.460381
9.800000 0.440461
10.000000 0.420397
10.200000 0.400381
10.400000 0.380729
10.600000 0.361416
10.800000 0.342395
11.000000 0.323669
11.200000 0.305167
11.400000 0.287758
11.600000 0.271003
11.800000 0.254917
12.000000 0.239694
12.200000 0.225116
12.400000 0.211181
12.600000 0.198032
12.800000 0.185522
13.000000 0.173667
13.200000 0.162618
13.400000 0.152091
13.600000 0.142110
13.800000 0.132630
14.000000 0.123569
14.200000 0.115002
14.400000 0.106965
14.600000 0.099832
14.800000 0.093400
15.000000 0.087640
15.200000 0.082523
15.400000 0.078020
15.600000 0.074100
15.800000 0.070735
16.000000 0.067897
16.200000 0.065558
16.400000 0.064850
16.600000 0.064140
16.800000 0.063650
17.000000 0.063320
17.200000 0.063160
17.400000 0.063900
17.600000 0.064250
17.800000 0.064520
18.000000 0.064730
18.200000 0.064950
18.400000 0.065180
18.600000 0.065420
18.800000 0.065670
19.000000 0.065930
19.200000 0.066200
19.400000 0.066480
19.600000 0.066770
19.800000 0.067070
20.000000 0.067380
20.200000 0.067700
20.400000 0.068020
20.600000 0.068330
20.800000 0.068620
21.000000 0.068900
21.200000 0.069170
21.400000 0.069430
21.600000 0.069680
21.800000 0.069910
22.000000 0.070120
22.200000 0.070330
22.400000 0.070520
22.600000 0.070690
22.800000 0.070830
23.000000 0.070950
23.200000 0.071040
23.400000 0.071100
23.600000 0.071130
23.800000 0.071140
24.000000 0.071130
24.200000 0.071090
24.400000 0.071030
24.600000 0.070950
24.800000 0.070850
25.000000 0.070730
25.200000 0.070590
25.400000 0.070430
25.600000 0.070260
25.800000 0.070080
26.000000 0.069890
26.200000 0.069690
26.400000 0.069480
26.600000 0.069260
26.800000 0.069030
27.000000 0.068810
27.200000 0.068600
27.400000 0.068400
27.600000 0.068210
27.800000 0.068020
28.000000 0.067840
28.200000 0.067660
28.400000 0.067480
28.600000 0.067300
28.800000 0.067120
29.000000 0.066950
29.200000 0.066780
29.400000 0.066620
29.600000 0.066460
29.800000 0.066310
30.000000 0.066160
30.200000 0.066020
30.400000 0.065880
30.600000 0.065740
30.800000 0.065600
31.000000 0.065470
31.200000 0.065340
31.400000 0.065210
31.600000 0.065090
31.800000 0.064970
32.000000 0.064850
32.200000 0.064740
32.400000 0.064630
32.600000 0.064520
32.800000 0.064420
33.000000 0.064320
33.200000 0.064220
33.400000 0.064130
33.600000 0.064040
33.800000 0.063950
34.000000 0.063860
34.200000 0.063780
34.400000 0.063700
34.600000 0.063620
34.800000 0.063550
35.000000 0.063480
35.200000 0.063410
35.400000 0.063340
35.600000 0.063280
35.800000 0.063220
36.000000 0.063160
36.200000 0.063100
36.400000 0.063050
36.600000 0.063000
36.800000 0.062950
37.000000 0.062900
37.200000 0.062860
37.400000 0.062820
37.600000 0.062780
37.800000 0.062740
38.000000 0.062700
38.200000 0.062660
38.400000 0.062630
38.600000 0.062600
38.800000 0.062570
39.000000 0.062540
39.200000 0.062510
39.400000 0.062490
39.600000 0.062470
39.800000 0.062450
40.000000 0.062430
40.200000 0.062410
40.400000 0.062390
40.600000 0.062370
40.800000 0.062360
41.000000 0.062340
41.200000 0.062330
41.400000 0.062320
41.600000 0.062310
41.800000 0.062300
42.000000 0.062290
42.200000 0.062280
42.400000 0.062270
42.600000 0.062260
42.800000 0.062250
43.000000 0.062240
43.200000 0.062230
43.400000 0.062220
43.600000 0.062210
43.800000 0.062200
44.000000 0.062190
44.200000 0.062180
44.400000 0.062170
44.600000 0.062160
44.800000 0.062150
45.000000 0.062140
45.200000 0.062130
45.400000 0.062120
45.600000 0.062110
45.800000 0.062100
46.000000 0.062090
46.200000 0.062080
46.400000 0.062070
46.600000 0.062060
46.800000 0.062050
47.000000 0.062040

==> matlabPlots/end-to-end_capacity/C_10_scope_under_on_off.txt <==
0    0.9948
0.2000    0.9936
0.4000    0.9928
0.6000    0.9914
0.8000    0.9896
1.0000    0.9873
1.2000    0.9845
1.4000    0.9812
1.6000    0.9773
1.8000    0.9730
2.0000    0.9682
2.2000    0.9630
2.4000    0.9570
2.6000    1.0000
2.8000    0.9924
3.0000    0.9842
3.2000    0.9754
3.4000    0.9657
3.6000    0.9552
3.8000    0.9441
4.0000    0.9325
4.2000    0.9204
4.4000    0.9078
4.6000    0.8947
4.8000    0.8812
5.0000    0.8246
5.2000    0.8116
5.4000    0.7980
5.6000    0.7790
5.8000    0.7552
6.0000    0.7355
6.2000    0.7232
6.4000    0.7169
6.6000    0.7121
6.8000    0.7042
7.0000    0.6918
7.2000    0.6766
7.4000    0.6593
7.6000    0.6746
7.8000    0.6553
8.0000    0.6362
8.2000    0.6175
8.4000    0.5993
8.6000    0.5811
8.8000    0.5625
9.0000    0.5430
9.2000    0.5229
9.4000    0.5027
9.6000    0.4820
9.8000    0.4612
10.0000    0.4182
10.2000    0.3984
10.4000    0.3789
10.6000    0.3597
10.8000    0.3408
11.0000    0.3222
11.2000    0.3039
11.4000    0.2866
11.6000    0.2700
11.8000    0.2540
12.0000    0.2389
12.2000    0.2244
12.4000    0.2106
12.6000    0.2080
12.8000    0.1949
13.0000    0.1825
13.2000    0.1709
13.4000    0.1599
13.6000    0.1495
13.8000    0.1396
14.0000    0.1301
14.2000    0.1211
14.4000    0.1127
14.6000    0.1052
14.8000    0.0984
15.0000    0.0878
15.2000    0.0827
15.4000    0.0782
15.6000    0.0743
15.8000    0.0710
16.0000    0.0681
16.2000    0.0658
16.4000    0.0651
16.6000    0.0644
16.8000    0.0639
17.0000    0.0636
17.2000    0.0634
17.4000    0.0642
17.6000    0.0662
17.8000    0.0664
18.0000    0.0665
18.2000    0.0666
18.4000    0.0667
18.6000    0.0669
18.8000    0.0670
19.0000    0.0672
19.2000    0.0674
19.4000    0.0676
19.6000    0.0678
19.8000    0.0681
20.0000    0.0676
20.2000    0.0679
20.4000    0.0682
20.6000    0.0685
20.8000    0.0688
21.0000    0.0691
21.2000    0.0693
21.4000    0.0696
21.6000    0.0698
21.8000    0.0701
22.0000    0.0703
22.2000    0.0705
22.4000    0.0706
22.6000    0.0711
22.8000    0.0712
23.0000    0.0713
23.2000    0.0714
23.4000    0.0714
23.6000    0.0715
23.8000    0.0714
24.0000    0.0714
24.2000    0.0714
24.4000    0.0713
24.6000    0.0712
24.8000    0.0711
25.0000    0.0708
25.2000    0.0707
25.4000    0.0705
25.6000    0.0703
25.8000    0.0701
26.0000    0.0699
26.2000    0.0697
26.4000    0.0695
26.6000    0.0693
26.8000    0.0691
27.0000    0.0689
27.2000    0.0686
27.4000    0.0684
27.6000    0.0683
27.8000    0.0681
28.0000    0.0679
28.2000    0.0677
28.4000    0.0676
28.6000    0.0674
28.8000    0.0672
29.0000    0.0670
29.2000    0.0668
29.4000    0.0667
29.6000    0.0665
29.8000    0.0664
30.0000    0.0662
30.2000    0.0660
30.4000    0.0659
30.6000    0.0658
30.8000    0.0656
31.0000    0.0655
31.2000    0.0654
31.4000    0.0652
31.6000    0.0651
31.8000    0.0650
32.0000    0.0649
32.2000    0.0648
32.4000    0.0646
32.6000    0.0645
32.8000    0.0644
33.0000    0.0643
33.2000    0.0642
33.4000    0.0641
33.6000    0.0641
33.8000    0.0640
34.0000    0.0639
34.2000    0.0638
34.4000    0.0637
34.6000    0.0636
34.8000    0.0636
35.0000    0.0635
35.2000    0.0634
35.4000    0.0633
35.6000    0.0633
35.8000    0.0632
36.0000    0.0632
36.2000    0.0631
36.4000    0.0631
36.6000    0.0630
36.8000    0.0630
37.0000    0.0629
37.2000    0.0629
37.4000    0.0628
37.6000    0.0628
37.8000    0.0628
38.0000    0.0627
38.2000    0.0627
38.4000    0.0626
38.6000    0.0626
38.8000    0.0626
39.0000    0.0625
39.2000    0.0625
39.4000    0.0625
39.6000    0.0625
39.8000    0.0625
40.0000    0.0624
40.2000    0.0624
40.4000    0.0624
40.6000    0.0624
40.8000    0.0624
41.0000    0.0623
41.2000    0.0623
41.4000    0.0623
41.6000    0.0623
41.8000    0.0623
42.0000    0.0623
42.2000    0.0623
42.4000    0.0623
42.6000    0.0623
42.8000    0.0623
43.0000    0.0623
43.2000    0.0622
43.4000    0.0622
43.6000    0.0622
43.8000    0.0622
44.0000    0.0622
44.2000    0.0622
44.4000    0.0622
44.6000    0.0622
44.8000    0.0622
45.0000    0.0622
45.2000    0.0621
45.4000    0.0621
45.6000    0.0621
45.8000    0.0621
46.0000    0.0621
46.2000    0.0621
46.4000    0.0621
46.6000    0.0621
46.8000    0.0621
47.0000    0.0621

==> matlabPlots/end-to-end_capacity/C_21_no_mis_scope.txt <==
0.000000 0.357455
0.200000 0.357476
0.400000 0.357904
0.600000 0.359177
0.800000 0.361446
1.000000 0.364728
1.200000 0.369016
1.400000 0.374338
1.600000 0.380714
1.800000 0.377452
2.000000 0.386695
2.200000 0.400311
2.400000 0.421452
2.600000 0.450031
2.800000 0.489605
3.000000 0.545539
3.200000 0.613682
3.400000 0.702422
3.600000 0.802192
3.800000 0.899515
4.000000 0.977277
4.200000 1.000000
4.400000 0.927760
4.600000 0.742683
4.800000 0.445469
5.000000 0.200687
5.200000 0.075378
5.400000 0.056136
5.600000 0.093631
5.800000 0.127456
6.000000 0.140523
6.200000 0.138487
6.400000 0.130854
6.600000 0.121713
6.800000 0.114810
7.000000 0.108443
7.200000 0.102225
7.400000 0.097277
7.600000 0.092369
7.800000 0.087771
8.000000 0.084124
8.200000 0.081098
8.400000 0.077254
8.600000 0.073848
8.800000 0.069853
9.000000 0.065203
9.200000 0.061073
9.400000 0.056674
9.600000 0.052323
9.800000 0.048055
10.000000 0.044690
10.200000 0.041136
10.400000 0.038407
10.600000 0.036249
10.800000 0.034186
11.000000 0.032902
11.200000 0.032142
11.400000 0.031573
11.600000 0.031519
11.800000 0.031582
12.000000 0.031737
12.200000 0.032096
12.400000 0.032469
12.600000 0.032852
12.800000 0.033502
13.000000 0.034348
13.200000 0.035313
13.400000 0.036530
13.600000 0.037949
13.800000 0.039616
14.000000 0.041630
14.200000 0.043945
14.400000 0.046691
14.600000 0.049550
14.800000 0.052267
15.000000 0.054777
15.200000 0.056776
15.400000 0.058141
15.600000 0.058584
15.800000 0.058486
16.000000 0.057612
16.200000 0.056185
16.400000 0.054732
16.600000 0.053267
16.800000 0.051200
17.000000 0.049346
17.200000 0.047271
17.400000 0.044679
17.600000 0.042307
17.800000 0.039958
18.000000 0.037105
18.200000 0.034524
18.400000 0.032139
18.600000 0.029719
18.800000 0.027792
19.000000 0.025960
19.200000 0.023950
19.400000 0.022410
19.600000 0.020896
19.800000 0.019384
20.000000 0.018084
20.200000 0.016870
20.400000 0.015762
20.600000 0.014755
20.800000 0.013896
21.000000 0.013006
21.200000 0.012131
21.400000 0.011189
21.600000 0.010071
21.800000 0.009039
22.000000 0.008036
22.200000 0.007087
22.400000 0.006273
22.600000 0.005593
22.800000 0.004996
23.000000 0.004534
23.200000 0.004155
23.400000 0.003837
23.600000 0.003585
23.800000 0.003376
24.000000 0.003200
24.200000 0.003060
24.400000 0.002957
24.600000 0.002907
24.800000 0.002883
25.000000 0.002907
25.200000 0.002978
25.400000 0.003032
25.600000 0.003068
25.800000 0.003095
26.000000 0.003077
26.200000 0.003018
26.400000 0.002938
26.600000 0.002837
26.800000 0.002715
27.000000 0.002578
27.200000 0.002425
27.400000 0.002268
27.600000 0.002106
27.800000 0.001940
28.000000 0.001785
28.200000 0.001635
28.400000 0.001475
28.600000 0.001311
28.800000 0.001143
29.000000 0.000979
29.200000 0.000815
29.400000 0.000636
29.600000 0.000451
29.800000 0.000247
30.000000 0.000073
30.200000 0.000076
30.400000 0.000229
30.600000 0.001189
30.800000 0.003471
31.000000 0.007486
31.200000 0.014812
31.400000 0.025362
31.600000 0.039555
31.800000 0.059285
32.000000 0.080649
32.200000 0.102866
32.400000 0.125249
32.600000 0.142412
32.800000 0.155166
33.000000 0.162029
33.200000 0.162879
33.400000 0.159745
33.600000 0.153954
33.800000 0.147353
34.000000 0.140547
34.200000 0.133747
34.400000 0.127763
34.600000 0.122287
34.800000 0.116914
35.000000 0.111922
35.200000 0.107310
35.400000 0.102368
35.600000 0.097963
35.800000 0.094074
36.000000 0.090203
36.200000 0.087191
36.400000 0.084599
36.600000 0.082087
36.800000 0.080134
37.000000 0.078148
37.200000 0.076082
37.400000 0.074238
37.600000 0.072278
37.800000 0.070036
38.000000 0.068322
38.200000 0.066950
38.400000 0.065444
38.600000 0.064475
38.800000 0.063724
39.000000 0.062860
39.200000 0.062046
39.400000 0.061591
39.600000 0.060651
39.800000 0.060006
40.000000 0.059524
40.200000 0.059177
40.400000 0.059493
40.600000 0.060333
40.800000 0.061568
41.000000 0.063566
41.200000 0.066024
41.400000 0.068927
41.600000 0.072369
41.800000 0.076026
42.000000 0.079899
42.200000 0.084274
42.400000 0.089153
42.600000 0.094545
42.800000 0.100579
43.000000 0.107176
43.200000 0.114344
43.400000 0.121898
43.600000 0.129634
43.800000 0.137072
44.000000 0.143861
44.200000 0.150587
44.400000 0.157197
44.600000 0.163668
44.800000 0.169965
45.000000 0.176081
45.200000 0.182002
45.400000 0.187697
45.600000 0.193161
45.800000 0.198398
46.000000 0.203400
46.200000 0.208177
46.400000 0.212738
46.600000 0.217096
46.800000 0.221283
47.000000 0.225329


==> matlabPlots/end-to-end_capacity/C_21_no_mis_scope_under.txt <==
0.000000 0.335645
0.200000 0.335652
0.400000 0.335858
0.600000 0.336539
0.800000 0.337782
1.000000 0.339595
1.200000 0.341984
1.400000 0.344975
1.600000 0.348577
1.800000 0.342412
2.000000 0.347898
2.200000 0.356880
2.400000 0.372039
2.600000 0.393119
2.800000 0.423056
3.000000 0.466376
3.200000 0.519664
3.400000 0.591485
3.600000 0.676742
3.800000 0.769439
4.000000 0.865259
4.200000 0.953449
4.400000 1.000000
4.600000 0.972362
4.800000 0.800798
5.000000 0.515754
5.200000 0.208984
5.400000 0.022137
5.600000 0.014474
5.800000 0.077222
6.000000 0.129233
6.200000 0.149446
6.400000 0.151833
6.600000 0.146420
6.800000 0.140138
7.000000 0.133195
7.200000 0.125835
7.400000 0.119914
7.600000 0.113919
7.800000 0.108198
8.000000 0.103568
8.200000 0.099630
8.400000 0.094469
8.600000 0.089909
8.800000 0.084634
9.000000 0.078556
9.200000 0.073271
9.400000 0.067721
9.600000 0.062257
9.800000 0.056962
10.000000 0.052865
10.200000 0.048531
10.400000 0.045260
10.600000 0.042713
10.800000 0.040303
11.000000 0.038879
11.200000 0.038119
11.400000 0.037617
11.600000 0.037744
11.800000 0.038075
12.000000 0.038566
12.200000 0.039339
12.400000 0.040180
12.600000 0.041064
12.800000 0.042316
13.000000 0.043874
13.200000 0.045666
13.400000 0.047882
13.600000 0.050497
13.800000 0.053603
14.000000 0.057339
14.200000 0.061657
14.400000 0.066750
14.600000 0.072200
14.800000 0.077661
15.000000 0.082945
15.200000 0.087641
15.400000 0.091476
15.600000 0.093894
15.800000 0.095488
16.000000 0.095749
16.200000 0.094984
16.400000 0.094149
16.600000 0.093198
16.800000 0.091139
17.000000 0.089417
17.200000 0.087158
17.400000 0.083748
17.600000 0.080622
17.800000 0.077399
18.000000 0.072871
18.200000 0.068700
18.400000 0.064812
18.600000 0.060543
18.800000 0.057122
19.000000 0.053801
19.200000 0.050001
19.400000 0.047083
19.600000 0.044154
19.800000 0.041086
20.000000 0.038467
20.200000 0.035904
20.400000 0.033512
20.600000 0.031373
20.800000 0.029433
21.000000 0.027411
21.200000 0.025497
21.400000 0.023497
21.600000 0.021194
21.800000 0.019098
22.000000 0.017072
22.200000 0.015120
22.400000 0.013429
22.600000 0.011994
22.800000 0.010708
23.000000 0.009697
23.200000 0.008849
23.400000 0.008111
23.600000 0.007512
23.800000 0.007007
24.000000 0.006563
24.200000 0.006206
24.400000 0.005925
24.600000 0.005738
24.800000 0.005607
25.000000 0.005551
25.200000 0.005570
25.400000 0.005572
25.600000 0.005555
25.800000 0.005533
26.000000 0.005458
26.200000 0.005331
26.400000 0.005180
26.600000 0.005007
26.800000 0.004810
27.000000 0.004595
27.200000 0.004363
27.400000 0.004132
27.600000 0.003903
27.800000 0.003676
28.000000 0.003471
28.200000 0.003287
28.400000 0.003102
28.600000 0.002915
28.800000 0.002726
29.000000 0.002548
29.200000 0.002377
29.400000 0.002191
29.600000 0.001990
29.800000 0.001734
30.000000 0.001420
30.200000 0.001198
30.400000 0.001296
30.600000 0.002239
30.800000 0.005003
31.000000 0.010541
31.200000 0.021475
31.400000 0.038276
31.600000 0.061681
31.800000 0.094129
32.000000 0.127301
32.200000 0.157854
32.400000 0.182825
32.600000 0.195531
32.800000 0.198534
33.000000 0.192800
33.200000 0.181788
33.400000 0.168385
33.600000 0.153912
33.800000 0.141297
34.000000 0.129828
34.200000 0.119247
34.400000 0.110617
34.600000 0.103101
34.800000 0.096047
35.000000 0.089885
35.200000 0.084547
35.400000 0.079220
35.600000 0.074708
35.800000 0.070818
36.000000 0.067026
36.200000 0.064048
36.400000 0.061467
36.600000 0.059002
36.800000 0.057061
37.000000 0.055173
37.200000 0.053331
37.400000 0.051757
37.600000 0.050195
37.800000 0.048537
38.000000 0.047292
38.200000 0.046314
38.400000 0.045310
38.600000 0.044682
38.800000 0.044240
39.000000 0.043796
39.200000 0.043441
39.400000 0.043332
39.600000 0.043012
39.800000 0.042886
40.000000 0.042880
40.200000 0.042973
40.400000 0.043451
40.600000 0.044237
40.800000 0.045263
41.000000 0.046713
41.200000 0.048422
41.400000 0.050375
41.600000 0.052603
41.800000 0.054939
42.000000 0.057385
42.200000 0.060054
42.400000 0.062929
42.600000 0.065988
42.800000 0.069257
43.000000 0.072665
43.200000 0.076171
43.400000 0.079672
43.600000 0.083083
43.800000 0.086284
44.000000 0.089253
44.200000 0.092105
44.400000 0.094825
44.600000 0.097412
44.800000 0.099861
45.000000 0.102177
45.200000 0.104362
45.400000 0.106421
45.600000 0.108362
45.800000 0.110187
46.000000 0.111903
46.200000 0.113518
46.400000 0.115050
46.600000 0.116516
46.800000 0.117924
47.000000 0.119284


==> matlabPlots/end-to-end_capacity/C_21_scope.txt <==
0.000000 0.401529159
0.200000 0.401530685
0.400000 0.400614929
0.600000 0.399416815
0.800000 0.400611114
1.000000 0.402025193
1.200000 0.402673090
1.400000 0.402873793
1.600000 0.402886767
1.800000 0.393799417
2.000000 0.395353912
2.200000 0.399992215
2.400000 0.410103686
2.600000 0.424856512
2.800000 0.446217279
3.000000 0.476941649
3.200000 0.512297455
3.400000 0.556964970
3.600000 0.603866167
3.800000 0.646780010
4.000000 0.682414358
4.200000 0.705723396
4.400000 0.705083893
4.600000 0.676147536
4.800000 0.607049945
5.000000 0.511567903
5.200000 0.398799443
5.400000 0.276729194
5.600000 0.174991777
5.800000 0.120956079
6.000000 0.095939920
6.200000 0.087991923
6.400000 0.085453753
6.600000 0.087496652
6.800000 0.089464000
7.000000 0.090724691
7.200000 0.091411508
7.400000 0.091369536
7.600000 0.090610221
7.800000 0.089098461
8.000000 0.087145612
8.200000 0.085042426
8.400000 0.081617499
8.600000 0.077686618
8.800000 0.072933082
9.000000 0.067450757
9.200000 0.062361444
9.400000 0.057069139
9.600000 0.051895882
9.800000 0.047011851
10.000000 0.043097758
10.200000 0.039265320
10.400000 0.036289113
10.600000 0.033791389
10.800000 0.031553893
11.000000 0.029878823
11.200000 0.028714286
11.400000 0.027739006
11.600000 0.026981982
11.800000 0.026444738
12.000000 0.025976940
12.200000 0.025608348
12.400000 0.025295465
12.600000 0.025022264
12.800000 0.024817745
13.000000 0.024761274
13.200000 0.024775010
13.400000 0.024883375
13.600000 0.025116129
13.800000 0.025397724
14.000000 0.025773947
14.200000 0.026224194
14.400000 0.026747701
14.600000 0.027284181
14.800000 0.027651247
15.000000 0.027867212
15.200000 0.027949630
15.400000 0.027855002
15.600000 0.027541356
15.800000 0.027049137
16.000000 0.026481369
16.200000 0.025814393
16.400000 0.025110024
16.600000 0.024485021
16.800000 0.023796678
17.000000 0.023098414
17.200000 0.022465016
17.400000 0.021697308
17.600000 0.020980729
17.800000 0.020348857
18.000000 0.019554439
18.200000 0.018837097
18.400000 0.018186147
18.600000 0.017477200
18.800000 0.016882721
19.000000 0.016339373
19.200000 0.015792209
19.400000 0.015345778
19.600000 0.014923004
19.800000 0.014471231
20.000000 0.014113323
20.200000 0.013729469
20.400000 0.013381482
20.600000 0.013081572
20.800000 0.012761820
21.000000 0.012459621
21.200000 0.012176500
21.400000 0.011872774
21.600000 0.011524024
21.800000 0.011243955
22.000000 0.010923441
22.200000 0.010573164
22.400000 0.010283938
22.600000 0.009981738
22.800000 0.009650540
23.000000 0.009426943
23.200000 0.009169005
23.400000 0.008916409
23.600000 0.008672971
23.800000 0.008453952
24.000000 0.008223487
24.200000 0.008026600
24.400000 0.007840396
24.600000 0.007660297
24.800000 0.007516066
25.000000 0.007380992
25.200000 0.007243628
25.400000 0.007137553
25.600000 0.007055898
25.800000 0.006987217
26.000000 0.006940666
26.200000 0.006923877
26.400000 0.006920825
26.600000 0.006934561
26.800000 0.006958981
27.000000 0.006988743
27.200000 0.007018505
27.400000 0.007053609
27.600000 0.007108554
27.800000 0.007182578
28.000000 0.007279496
28.200000 0.007393202
28.400000 0.007521408
28.600000 0.007687770
28.800000 0.007893815
29.000000 0.008094518
29.200000 0.008307431
29.400000 0.008552396
29.600000 0.008857648
29.800000 0.009236924
30.000000 0.009729905
30.200000 0.010303779
30.400000 0.010998227
30.600000 0.011867432
30.800000 0.012967102
31.000000 0.014124770
31.200000 0.015586927
31.400000 0.017145238
31.600000 0.018828702
31.800000 0.020894495
32.000000 0.022945788
32.200000 0.025414513
32.400000 0.028427350
32.600000 0.031595865
32.800000 0.035474091
33.000000 0.040007082
33.200000 0.044907138
33.400000 0.050906102
33.600000 0.058601503
33.800000 0.067085981
34.000000 0.077646935
34.200000 0.091624421
34.400000 0.107776827
34.600000 0.127836458
34.800000 0.155419023
35.000000 0.191170129
35.200000 0.236828188
35.400000 0.303987429
35.600000 0.388243831
35.800000 0.492476683
36.000000 0.621115954
36.200000 0.721689598
36.400000 0.763129838
36.600000 0.724468917
36.800000 0.636415181
37.000000 0.526782422
37.200000 0.423108181
37.400000 0.344118901
37.600000 0.281808587
37.800000 0.229850128
38.000000 0.192766597
38.200000 0.164443796
38.400000 0.139651234
38.600000 0.121367406
38.800000 0.106432955
39.000000 0.093204100
39.200000 0.082282949
39.400000 0.073964833
39.600000 0.066111464
39.800000 0.060058318
40.000000 0.055091869
40.200000 0.050951890
40.400000 0.047910817
40.600000 0.045580982
40.800000 0.043627370
41.000000 0.042285024
41.200000 0.041241826
41.400000 0.040445881
41.600000 0.039889560
41.800000 0.039351553
42.000000 0.038812020
42.200000 0.038404509
42.400000 0.038126730
42.600000 0.037979446
42.800000 0.037985551
43.000000 0.038106125
43.200000 0.038356432
43.400000 0.038702893
43.600000 0.039097431
43.800000 0.039344685
44.000000 0.039266846
44.200000 0.039157718
44.400000 0.039021881
44.600000 0.038888333
44.800000 0.038749444
45.000000 0.038616659
45.200000 0.038433508
45.400000 0.038213727
45.600000 0.038001577
45.800000 0.037752033
46.000000 0.037507068
46.200000 0.037288813
46.400000 0.037059111
46.600000 0.036814147
46.800000 0.036579103
47.000000 0.036462344


==> matlabPlots/end-to-end_capacity/C_21_scope_on_off.txt <==
0    0.3867
0.2000    0.3867
0.4000    0.3858
0.6000    0.3846
0.8000    0.3858
1.0000    0.3871
1.2000    0.3878
1.4000    0.3880
1.6000    0.3880
1.8000    0.3792
2.0000    0.3807
2.2000    0.3852
2.4000    0.3949
2.6000    0.4179
2.8000    0.4388
3.0000    0.4690
3.2000    0.5037
3.4000    0.5475
3.6000    0.5935
3.8000    0.6356
4.0000    0.6705
4.2000    0.6934
4.4000    0.6928
4.6000    0.6644
4.8000    0.5967
5.0000    0.4926
5.2000    0.3840
5.4000    0.2665
5.6000    0.1685
5.8000    0.1165
6.0000    0.0924
6.2000    0.0847
6.4000    0.0823
6.6000    0.0843
6.8000    0.0861
7.0000    0.0874
7.2000    0.0880
7.4000    0.0880
7.6000    0.0893
7.8000    0.0878
8.0000    0.0859
8.2000    0.0838
8.4000    0.0804
8.6000    0.0765
8.8000    0.0719
9.0000    0.0665
9.2000    0.0614
9.4000    0.0562
9.6000    0.0511
9.8000    0.0463
10.0000    0.0415
10.2000    0.0378
10.4000    0.0350
10.6000    0.0326
10.8000    0.0304
11.0000    0.0288
11.2000    0.0277
11.4000    0.0267
11.6000    0.0260
11.8000    0.0255
12.0000    0.0250
12.2000    0.0247
12.4000    0.0244
12.6000    0.0247
12.8000    0.0245
13.0000    0.0244
13.2000    0.0244
13.4000    0.0245
13.6000    0.0248
13.8000    0.0250
14.0000    0.0254
14.2000    0.0259
14.4000    0.0264
14.6000    0.0269
14.8000    0.0273
15.0000    0.0269
15.2000    0.0269
15.4000    0.0269
15.6000    0.0266
15.8000    0.0261
16.0000    0.0256
16.2000    0.0249
16.4000    0.0243
16.6000    0.0237
16.8000    0.0230
17.0000    0.0223
17.2000    0.0217
17.4000    0.0210
17.6000    0.0207
17.8000    0.0201
18.0000    0.0193
18.2000    0.0186
18.4000    0.0180
18.6000    0.0173
18.8000    0.0167
19.0000    0.0162
19.2000    0.0156
19.4000    0.0152
19.6000    0.0148
19.8000    0.0143
20.0000    0.0137
20.2000    0.0132
20.4000    0.0129
20.6000    0.0127
20.8000    0.0123
21.0000    0.0120
21.2000    0.0118
21.4000    0.0115
21.6000    0.0111
21.8000    0.0109
22.0000    0.0106
22.2000    0.0102
22.4000    0.0099
22.6000    0.0099
22.8000    0.0096
23.0000    0.0093
23.2000    0.0091
23.4000    0.0088
23.6000    0.0086
23.8000    0.0084
24.0000    0.0081
24.2000    0.0079
24.4000    0.0077
24.6000    0.0076
24.8000    0.0074
25.0000    0.0071
25.2000    0.0070
25.4000    0.0069
25.6000    0.0068
25.8000    0.0067
26.0000    0.0067
26.2000    0.0067
26.4000    0.0067
26.6000    0.0067
26.8000    0.0067
27.0000    0.0068
27.2000    0.0068
27.4000    0.0068
27.6000    0.0070
27.8000    0.0071
28.0000    0.0072
28.2000    0.0073
28.4000    0.0074
28.6000    0.0076
28.8000    0.0078
29.0000    0.0080
29.2000    0.0082
29.4000    0.0085
29.6000    0.0088
29.8000    0.0091
30.0000    0.0094
30.2000    0.0100
30.4000    0.0107
30.6000    0.0115
30.8000    0.0126
31.0000    0.0137
31.2000    0.0151
31.4000    0.0166
31.6000    0.0183
31.8000    0.0203
32.0000    0.0223
32.2000    0.0247
32.4000    0.0276
32.6000    0.0314
32.8000    0.0352
33.0000    0.0397
33.2000    0.0446
33.4000    0.0506
33.6000    0.0582
33.8000    0.0667
34.0000    0.0772
34.2000    0.0912
34.4000    0.1073
34.6000    0.1274
34.8000    0.1550
35.0000    0.1872
35.2000    0.2321
35.4000    0.2984
35.6000    0.3818
35.8000    0.4857
36.0000    0.6155
36.2000    0.7188
36.4000    0.7631
36.6000    0.7255
36.8000    0.6364
37.0000    0.5250
37.2000    0.4200
37.4000    0.3403
37.6000    0.2828
37.8000    0.2300
38.0000    0.1925
38.2000    0.1639
38.4000    0.1389
38.6000    0.1206
38.8000    0.1056
39.0000    0.0924
39.2000    0.0815
39.4000    0.0732
39.6000    0.0653
39.8000    0.0593
40.0000    0.0534
40.2000    0.0493
40.4000    0.0464
40.6000    0.0441
40.8000    0.0422
41.0000    0.0409
41.2000    0.0399
41.4000    0.0391
41.6000    0.0386
41.8000    0.0381
42.0000    0.0375
42.2000    0.0371
42.4000    0.0369
42.6000    0.0375
42.8000    0.0375
43.0000    0.0376
43.2000    0.0378
43.4000    0.0382
43.6000    0.0386
43.8000    0.0388
44.0000    0.0387
44.2000    0.0386
44.4000    0.0385
44.6000    0.0384
44.8000    0.0382
45.0000    0.0373
45.2000    0.0372
45.4000    0.0369
45.6000    0.0367
45.8000    0.0365
46.0000    0.0363
46.2000    0.0360
46.4000    0.0358
46.6000    0.0356
46.8000    0.0354
47.0000    0.0352

==> matlabPlots/end-to-end_capacity/C_21_scope_under.txt <==
0.000000 0.312635248
0.200000 0.312655225
0.400000 0.312788411
0.600000 0.313031474
0.800000 0.313401064
1.000000 0.313919378
1.200000 0.314600844
1.400000 0.315457671
1.600000 0.316472100
1.800000 0.307722922
2.000000 0.309561992
2.200000 0.314002619
2.400000 0.323255683
2.600000 0.336875012
2.800000 0.357132529
3.000000 0.387511036
3.200000 0.424865135
3.400000 0.476558874
3.600000 0.539422439
3.800000 0.610960821
4.000000 0.693217307
4.200000 0.792079808
4.400000 0.892744753
4.600000 0.992260973
4.800000 1.000000000
5.000000 1.000000000
5.200000 1.000000000
5.400000 0.843007731
5.600000 0.571742125
5.800000 0.421375674
6.000000 0.374122562
6.200000 0.367226882
6.400000 0.345566477
6.600000 0.313452119
6.800000 0.289520901
7.000000 0.269527535
7.200000 0.250369908
7.400000 0.236686205
7.600000 0.222863768
7.800000 0.209687281
8.000000 0.199192262
8.200000 0.190379820
8.400000 0.178642846
8.600000 0.169077906
8.800000 0.158628393
9.000000 0.146818167
9.200000 0.137025701
9.400000 0.126963535
9.600000 0.117141103
9.800000 0.107627218
10.000000 0.100629429
10.200000 0.092930196
10.400000 0.087368591
10.600000 0.083313091
10.800000 0.079566139
11.000000 0.077953484
11.200000 0.077619411
11.400000 0.077884672
11.600000 0.079562809
11.800000 0.081902435
12.000000 0.084803659
12.200000 0.088414097
12.400000 0.092226532
12.600000 0.096159945
12.800000 0.100851405
13.000000 0.106073387
13.200000 0.111836990
13.400000 0.118477398
13.600000 0.125728240
13.800000 0.133563988
14.000000 0.141743798
14.200000 0.149690534
14.400000 0.157176670
14.600000 0.163374236
14.800000 0.167873687
15.000000 0.170429739
15.200000 0.171124524
15.400000 0.170197775
15.600000 0.167868138
15.800000 0.164734949
16.000000 0.160922513
16.200000 0.156741598
16.400000 0.152417508
16.600000 0.147912508
16.800000 0.143306508
17.000000 0.138555115
17.200000 0.133752667
17.400000 0.129047889
17.600000 0.124287616
17.800000 0.119590607
18.000000 0.115237660
18.200000 0.110952416
18.400000 0.106719337
18.600000 0.102799243
18.800000 0.098832534
19.000000 0.094894682
19.200000 0.091113323
19.400000 0.087182131
19.600000 0.083359706
19.800000 0.079727071
20.000000 0.076097766
20.200000 0.072653810
20.400000 0.069392985
20.600000 0.066233159
20.800000 0.063294198
21.000000 0.060606070
21.200000 0.058072216
21.400000 0.055688195
21.600000 0.053498403
21.800000 0.051377424
22.000000 0.049375201
22.200000 0.047525033
22.400000 0.045752555
22.600000 0.044023363
22.800000 0.042377412
23.000000 0.040755879
23.200000 0.039193169
23.400000 0.037737007
23.600000 0.036307482
23.800000 0.034931232
24.000000 0.033665970
24.200000 0.032398487
24.400000 0.031173181
24.600000 0.029983390
24.800000 0.028812467
25.000000 0.027682610
25.200000 0.026596038
25.400000 0.025532774
25.600000 0.024493927
25.800000 0.023480607
26.000000 0.022469507
26.200000 0.021467286
26.400000 0.020462845
26.600000 0.019449525
26.800000 0.018446194
27.000000 0.017477270
27.200000 0.016536092
27.400000 0.015604903
27.600000 0.014674824
27.800000 0.013746965
28.000000 0.012835754
28.200000 0.011930093
28.400000 0.011043299
28.600000 0.010182033
28.800000 0.009361832
29.000000 0.008599345
29.200000 0.007882363
29.400000 0.007177590
29.600000 0.006483915
29.800000 0.005812438
30.000000 0.005149840
30.200000 0.004538297
30.400000 0.003958940
30.600000 0.003397341
30.800000 0.002885686
31.000000 0.002461712
31.200000 0.002075474
31.400000 0.001766928
31.600000 0.001506106
31.800000 0.001267482
32.000000 0.001063264
32.200000 0.000887903
32.400000 0.000730301
32.600000 0.000603774
32.800000 0.000490567
33.000000 0.000394007
33.200000 0.000316316
33.400000 0.000254162
33.600000 0.000198668
33.800000 0.000157603
34.000000 0.000124306
34.200000 0.000095450
34.400000 0.000074362
34.600000 0.000057714
34.800000 0.000043285
35.000000 0.000033296
35.200000 0.000024417
35.400000 0.000018868
35.600000 0.000014428
35.800000 0.000012209
36.000000 0.000011099
36.200000 0.000012209
36.400000 0.000014428
36.600000 0.000017758
36.800000 0.000021088
37.000000 0.000025527
37.200000 0.000031077
37.400000 0.000036626
37.600000 0.000042175
37.800000 0.000048835
38.000000 0.000055494
38.200000 0.000061043
38.400000 0.000066593
38.600000 0.000071032
38.800000 0.000074362
39.000000 0.000077692
39.200000 0.000081021
39.400000 0.000083241
39.600000 0.000085461
39.800000 0.000088790
40.000000 0.000091010
40.200000 0.000093230
40.400000 0.000095450
40.600000 0.000096560
40.800000 0.000096560
41.000000 0.000095450
41.200000 0.000095450
41.400000 0.000095450
41.600000 0.000095450
41.800000 0.000094340
42.000000 0.000093230
42.200000 0.000092120
42.400000 0.000091010
42.600000 0.000089900
42.800000 0.000087680
43.000000 0.000086571
43.200000 0.000085461
43.400000 0.000084351
43.600000 0.000083241
43.800000 0.000082131
44.000000 0.000081021
44.200000 0.000079911
44.400000 0.000078801
44.600000 0.000077692
44.800000 0.000077692
45.000000 0.000076582
45.200000 0.000076582
45.400000 0.000075472
45.600000 0.000074362
45.800000 0.000073252
46.000000 0.000073252
46.200000 0.000073252
46.400000 0.000073252
46.600000 0.000073252
46.800000 0.000073252
47.000000 0.000073252


==> matlabPlots/end-to-end_capacity/C_21_scope_under_on_off.txt <==
0    0.3126
0.2000    0.3126
0.4000    0.3127
0.6000    0.3130
0.8000    0.3134
1.0000    0.3139
1.2000    0.3146
1.4000    0.3154
1.6000    0.3164
1.8000    0.3077
2.0000    0.3095
2.2000    0.3140
2.4000    0.3232
2.6000    0.3424
2.8000    0.3629
3.0000    0.3937
3.2000    0.4316
3.4000    0.4840
3.6000    0.5477
3.8000    0.6202
4.0000    0.7035
4.2000    0.8036
4.4000    0.9054
4.6000    1.0059
4.8000    1.0146
5.0000    1.0000
5.2000    1.0000
5.4000    0.8430
5.6000    0.5718
5.8000    0.4215
6.0000    0.3743
6.2000    0.3674
6.4000    0.3457
6.6000    0.3135
6.8000    0.2896
7.0000    0.2695
7.2000    0.2504
7.4000    0.2367
7.6000    0.2263
7.8000    0.2129
8.0000    0.2022
8.2000    0.1932
8.4000    0.1812
8.6000    0.1715
8.8000    0.1608
9.0000    0.1488
9.2000    0.1389
9.4000    0.1286
9.6000    0.1186
9.8000    0.1090
10.0000    0.1005
10.2000    0.0928
10.4000    0.0872
10.6000    0.0831
10.8000    0.0794
11.0000    0.0778
11.2000    0.0774
11.4000    0.0777
11.6000    0.0793
11.8000    0.0816
12.0000    0.0845
12.2000    0.0880
12.4000    0.0918
12.6000    0.0967
12.8000    0.1013
13.0000    0.1065
13.2000    0.1122
13.4000    0.1187
13.6000    0.1259
13.8000    0.1336
14.0000    0.1417
14.2000    0.1495
14.4000    0.1569
14.6000    0.1630
14.8000    0.1674
15.0000    0.1688
15.2000    0.1694
15.4000    0.1685
15.6000    0.1662
15.8000    0.1631
16.0000    0.1594
16.2000    0.1553
16.4000    0.1510
16.6000    0.1466
16.8000    0.1420
17.0000    0.1374
17.2000    0.1326
17.4000    0.1280
17.6000    0.1238
17.8000    0.1191
18.0000    0.1148
18.2000    0.1105
18.4000    0.1063
18.6000    0.1024
18.8000    0.0985
19.0000    0.0945
19.2000    0.0908
19.4000    0.0869
19.6000    0.0831
19.8000    0.0795
20.0000    0.0757
20.2000    0.0723
20.4000    0.0691
20.6000    0.0659
20.8000    0.0630
21.0000    0.0604
21.2000    0.0579
21.4000    0.0555
21.6000    0.0533
21.8000    0.0512
22.0000    0.0492
22.2000    0.0474
22.4000    0.0457
22.6000    0.0440
22.8000    0.0423
23.0000    0.0407
23.2000    0.0392
23.4000    0.0377
23.6000    0.0363
23.8000    0.0350
24.0000    0.0337
24.2000    0.0324
24.4000    0.0312
24.6000    0.0300
24.8000    0.0289
25.0000    0.0277
25.2000    0.0267
25.4000    0.0256
25.6000    0.0246
25.8000    0.0236
26.0000    0.0225
26.2000    0.0216
26.4000    0.0206
26.6000    0.0195
26.8000    0.0185
27.0000    0.0176
27.2000    0.0166
27.4000    0.0157
27.6000    0.0148
27.8000    0.0138
28.0000    0.0129
28.2000    0.0120
28.4000    0.0111
28.6000    0.0103
28.8000    0.0094
29.0000    0.0087
29.2000    0.0080
29.4000    0.0072
29.6000    0.0066
29.8000    0.0059
30.0000    0.0052
30.2000    0.0046
30.4000    0.0040
30.6000    0.0034
30.8000    0.0029
31.0000    0.0025
31.2000    0.0021
31.4000    0.0018
31.6000    0.0015
31.8000    0.0013
32.0000    0.0011
32.2000    0.0009
32.4000    0.0007
32.6000    0.0006
32.8000    0.0005
33.0000    0.0004
33.2000    0.0003
33.4000    0.0003
33.6000    0.0002
33.8000    0.0002
34.0000    0.0001
34.2000    0.0001
34.4000    0.0001
34.6000    0.0001
34.8000    0.0000
35.0000    0.0000
35.2000    0.0000
35.4000    0.0000
35.6000    0.0000
35.8000    0.0000
36.0000    0.0000
36.2000    0.0000
36.4000    0.0000
36.6000    0.0000
36.8000    0.0000
37.0000    0.0000
37.2000    0.0000
37.4000    0.0000
37.6000    0.0000
37.8000    0.0000
38.0000    0.0001
38.2000    0.0001
38.4000    0.0001
38.6000    0.0001
38.8000    0.0001
39.0000    0.0001
39.2000    0.0001
39.4000    0.0001
39.6000    0.0001
39.8000    0.0001
40.0000    0.0001
40.2000    0.0001
40.4000    0.0001
40.6000    0.0001
40.8000    0.0001
41.0000    0.0001
41.2000    0.0001
41.4000    0.0001
41.6000    0.0001
41.8000    0.0001
42.0000    0.0001
42.2000    0.0001
42.4000    0.0001
42.6000    0.0001
42.8000    0.0001
43.0000    0.0001
43.2000    0.0001
43.4000    0.0001
43.6000    0.0001
43.8000    0.0001
44.0000    0.0001
44.2000    0.0001
44.4000    0.0001
44.6000    0.0001
44.8000    0.0001
45.0000    0.0001
45.2000    0.0001
45.4000    0.0001
45.6000    0.0001
45.8000    0.0001
46.0000    0.0001
46.2000    0.0001
46.4000    0.0001
46.6000    0.0001
46.8000    0.0001
47.0000    0.0001

==> matlabPlots/end-to-end_capacity/C_ON_OFF.txt <==
0    0.2789
0.2000    0.2783
0.4000    0.2746
0.6000    0.2700
0.8000    0.2686
1.0000    0.2675
1.2000    0.2666
1.4000    0.2668
1.6000    0.2668
1.8000    0.2624
2.0000    0.2632
2.2000    0.2654
2.4000    0.2700
2.6000    0.2852
2.8000    0.2949
3.0000    0.3081
3.2000    0.3227
3.4000    0.3401
3.6000    0.3572
3.8000    0.3719
4.0000    0.3834
4.2000    0.3907
4.4000    0.3905
4.6000    0.3812
4.8000    0.3578
5.0000    0.3116
5.2000    0.2643
5.4000    0.2027
5.6000    0.1404
5.8000    0.1022
6.0000    0.0831
6.2000    0.0768
6.4000    0.0749
6.6000    0.0766
6.8000    0.0782
7.0000    0.0794
7.2000    0.0799
7.4000    0.0798
7.6000    0.0812
7.8000    0.0799
8.0000    0.0783
8.2000    0.0765
8.4000    0.0737
8.6000    0.0704
8.8000    0.0665
9.0000    0.0618
9.2000    0.0574
9.4000    0.0528
9.6000    0.0483
9.8000    0.0440
10.0000    0.0395
10.2000    0.0361
10.4000    0.0336
10.6000    0.0313
10.8000    0.0293
11.0000    0.0278
11.2000    0.0268
11.4000    0.0258
11.6000    0.0252
11.8000    0.0247
12.0000    0.0242
12.2000    0.0239
12.4000    0.0237
12.6000    0.0240
12.8000    0.0238
13.0000    0.0237
13.2000    0.0237
13.4000    0.0238
13.6000    0.0240
13.8000    0.0242
14.0000    0.0246
14.2000    0.0251
14.4000    0.0255
14.6000    0.0260
14.8000    0.0263
15.0000    0.0259
15.2000    0.0259
15.4000    0.0259
15.6000    0.0256
15.8000    0.0251
16.0000    0.0247
16.2000    0.0240
16.4000    0.0234
16.6000    0.0229
16.8000    0.0222
17.0000    0.0215
17.2000    0.0210
17.4000    0.0203
17.6000    0.0201
17.8000    0.0195
18.0000    0.0187
18.2000    0.0181
18.4000    0.0175
18.6000    0.0168
18.8000    0.0162
19.0000    0.0158
19.2000    0.0152
19.4000    0.0148
19.6000    0.0144
19.8000    0.0139
20.0000    0.0134
20.2000    0.0129
20.4000    0.0126
20.6000    0.0124
20.8000    0.0120
21.0000    0.0117
21.2000    0.0115
21.4000    0.0112
21.6000    0.0108
21.8000    0.0107
22.0000    0.0104
22.2000    0.0100
22.4000    0.0097
22.6000    0.0097
22.8000    0.0094
23.0000    0.0091
23.2000    0.0089
23.4000    0.0086
23.6000    0.0084
23.8000    0.0082
24.0000    0.0079
24.2000    0.0078
24.4000    0.0076
24.6000    0.0075
24.8000    0.0073
25.0000    0.0070
25.2000    0.0069
25.4000    0.0068
25.6000    0.0067
25.8000    0.0066
26.0000    0.0066
26.2000    0.0066
26.4000    0.0066
26.6000    0.0066
26.8000    0.0066
27.0000    0.0066
27.2000    0.0066
27.4000    0.0066
27.6000    0.0068
27.8000    0.0069
28.0000    0.0070
28.2000    0.0071
28.4000    0.0072
28.6000    0.0074
28.8000    0.0075
29.0000    0.0077
29.2000    0.0079
29.4000    0.0081
29.6000    0.0084
29.8000    0.0086
30.0000    0.0089
30.2000    0.0094
30.4000    0.0100
30.6000    0.0106
30.8000    0.0115
31.0000    0.0124
31.2000    0.0134
31.4000    0.0146
31.6000    0.0158
31.8000    0.0171
32.0000    0.0185
32.2000    0.0200
32.4000    0.0217
32.6000    0.0241
32.8000    0.0262
33.0000    0.0284
33.2000    0.0307
33.4000    0.0332
33.6000    0.0361
33.8000    0.0389
34.0000    0.0419
34.2000    0.0454
34.4000    0.0488
34.6000    0.0523
34.8000    0.0561
35.0000    0.0574
35.2000    0.0606
35.4000    0.0639
35.6000    0.0665
35.8000    0.0685
36.0000    0.0702
36.2000    0.0708
36.4000    0.0707
36.6000    0.0699
36.8000    0.0684
37.0000    0.0657
37.2000    0.0627
37.4000    0.0603
37.6000    0.0604
37.8000    0.0575
38.0000    0.0548
38.2000    0.0521
38.4000    0.0492
38.6000    0.0467
38.8000    0.0443
39.0000    0.0419
39.2000    0.0395
39.4000    0.0374
39.6000    0.0353
39.8000    0.0335
40.0000    0.0309
40.2000    0.0295
40.4000    0.0285
40.6000    0.0277
40.8000    0.0270
41.0000    0.0265
41.2000    0.0261
41.4000    0.0258
41.6000    0.0256
41.8000    0.0255
42.0000    0.0253
42.2000    0.0251
42.4000    0.0251
42.6000    0.0258
42.8000    0.0258
43.0000    0.0259
43.2000    0.0260
43.4000    0.0262
43.6000    0.0264
43.8000    0.0265
44.0000    0.0264
44.2000    0.0263
44.4000    0.0262
44.6000    0.0262
44.8000    0.0260
45.0000    0.0251
45.2000    0.0250
45.4000    0.0248
45.6000    0.0247
45.8000    0.0245
46.0000    0.0243
46.2000    0.0241
46.4000    0.0240
46.6000    0.0238
46.8000    0.0236
47.0000    0.0235

==> matlabPlots/end-to-end_capacity/C_ON_OFF_under.txt <==
0    0.2379
0.2000    0.2378
0.4000    0.2378
0.6000    0.2379
0.8000    0.2380
1.0000    0.2382
1.2000    0.2384
1.4000    0.2387
1.6000    0.2390
1.8000    0.2338
2.0000    0.2345
2.2000    0.2368
2.4000    0.2416
2.6000    0.2551
2.8000    0.2657
3.0000    0.2812
3.2000    0.2992
3.4000    0.3224
3.6000    0.3481
3.8000    0.3743
4.0000    0.4010
4.2000    0.4290
4.4000    0.4533
4.6000    0.4735
4.8000    0.4716
5.0000    0.4519
5.2000    0.4480
5.4000    0.4099
5.6000    0.3298
5.8000    0.2705
6.0000    0.2481
6.2000    0.2436
6.4000    0.2332
6.6000    0.2177
6.8000    0.2052
7.0000    0.1939
7.2000    0.1828
7.4000    0.1742
7.6000    0.1695
7.8000    0.1607
8.0000    0.1534
8.2000    0.1472
8.4000    0.1391
8.6000    0.1324
8.8000    0.1251
9.0000    0.1168
9.2000    0.1097
9.4000    0.1024
9.6000    0.0952
9.8000    0.0882
10.0000    0.0810
10.2000    0.0753
10.4000    0.0709
10.6000    0.0675
10.8000    0.0644
11.0000    0.0627
11.2000    0.0617
11.4000    0.0611
11.6000    0.0613
11.8000    0.0618
12.0000    0.0624
12.2000    0.0632
12.4000    0.0639
12.6000    0.0660
12.8000    0.0667
13.0000    0.0673
13.2000    0.0677
13.4000    0.0681
13.6000    0.0683
13.8000    0.0683
14.0000    0.0678
14.2000    0.0669
14.4000    0.0656
14.6000    0.0639
14.8000    0.0620
15.0000    0.0578
15.2000    0.0556
15.4000    0.0534
15.6000    0.0513
15.8000    0.0495
16.0000    0.0477
16.2000    0.0462
16.4000    0.0455
16.6000    0.0447
16.8000    0.0441
17.0000    0.0435
17.2000    0.0429
17.4000    0.0428
17.6000    0.0431
17.8000    0.0426
18.0000    0.0421
18.2000    0.0416
18.4000    0.0410
18.6000    0.0405
18.8000    0.0399
19.0000    0.0393
19.2000    0.0387
19.4000    0.0380
19.6000    0.0373
19.8000    0.0367
20.0000    0.0357
20.2000    0.0350
20.4000    0.0343
20.6000    0.0336
20.8000    0.0329
21.0000    0.0322
21.2000    0.0315
21.4000    0.0309
21.6000    0.0302
21.8000    0.0296
22.0000    0.0289
22.2000    0.0283
22.4000    0.0277
22.6000    0.0272
22.8000    0.0265
23.0000    0.0259
23.2000    0.0253
23.4000    0.0247
23.6000    0.0241
23.8000    0.0235
24.0000    0.0229
24.2000    0.0223
24.4000    0.0217
24.6000    0.0211
24.8000    0.0205
25.0000    0.0199
25.2000    0.0194
25.4000    0.0188
25.6000    0.0182
25.8000    0.0177
26.0000    0.0170
26.2000    0.0165
26.4000    0.0159
26.6000    0.0152
26.8000    0.0146
27.0000    0.0140
27.2000    0.0134
27.4000    0.0128
27.6000    0.0122
27.8000    0.0115
28.0000    0.0108
28.2000    0.0102
28.4000    0.0095
28.6000    0.0089
28.8000    0.0082
29.0000    0.0077
29.2000    0.0071
29.4000    0.0065
29.6000    0.0060
29.8000    0.0054
30.0000    0.0048
30.2000    0.0043
30.4000    0.0038
30.6000    0.0032
30.8000    0.0028
31.0000    0.0024
31.2000    0.0020
31.4000    0.0018
31.6000    0.0015
31.8000    0.0013
32.0000    0.0011
32.2000    0.0009
32.4000    0.0007
32.6000    0.0006
32.8000    0.0005
33.0000    0.0004
33.2000    0.0003
33.4000    0.0003
33.6000    0.0002
33.8000    0.0002
34.0000    0.0001
34.2000    0.0001
34.4000    0.0001
34.6000    0.0001
34.8000         0
35.0000         0
35.2000         0
35.4000         0
35.6000         0
35.8000         0
36.0000         0
36.2000         0
36.4000         0
36.6000         0
36.8000         0
37.0000         0
37.2000         0
37.4000         0
37.6000         0
37.8000         0
38.0000    0.0001
38.2000    0.0001
38.4000    0.0001
38.6000    0.0001
38.8000    0.0001
39.0000    0.0001
39.2000    0.0001
39.4000    0.0001
39.6000    0.0001
39.8000    0.0001
40.0000    0.0001
40.2000    0.0001
40.4000    0.0001
40.6000    0.0001
40.8000    0.0001
41.0000    0.0001
41.2000    0.0001
41.4000    0.0001
41.6000    0.0001
41.8000    0.0001
42.0000    0.0001
42.2000    0.0001
42.4000    0.0001
42.6000    0.0001
42.8000    0.0001
43.0000    0.0001
43.2000    0.0001
43.4000    0.0001
43.6000    0.0001
43.8000    0.0001
44.0000    0.0001
44.2000    0.0001
44.4000    0.0001
44.6000    0.0001
44.8000    0.0001
45.0000    0.0001
45.2000    0.0001
45.4000    0.0001
45.6000    0.0001
45.8000    0.0001
46.0000    0.0001
46.2000    0.0001
46.4000    0.0001
46.6000    0.0001
46.8000    0.0001
47.0000    0.0001

==> matlabPlots/end-to-end_capacity/C_no_mis.txt <==
0    0.2630
0.2000    0.2631
0.4000    0.2634
0.6000    0.2642
0.8000    0.2654
1.0000    0.2672
1.2000    0.2695
1.4000    0.2724
1.6000    0.2757
1.8000    0.2739
2.0000    0.2787
2.2000    0.2856
2.4000    0.2961
2.6000    0.3098
2.8000    0.3278
3.0000    0.3516
3.2000    0.3782
3.4000    0.4095
3.6000    0.4407
3.8000    0.4675
4.0000    0.4865
4.2000    0.4907
4.4000    0.4713
4.6000    0.4172
4.8000    0.3028
5.0000    0.1653
5.2000    0.0697
5.4000    0.0529
5.6000    0.0850
5.8000    0.1117
6.0000    0.1214
6.2000    0.1197
6.4000    0.1139
6.6000    0.1068
6.8000    0.1014
7.0000    0.0963
7.2000    0.0913
7.4000    0.0872
7.6000    0.0832
7.8000    0.0793
8.0000    0.0763
8.2000    0.0737
8.4000    0.0705
8.6000    0.0676
8.8000    0.0642
9.0000    0.0602
9.2000    0.0566
9.4000    0.0528
9.6000    0.0489
9.8000    0.0452
10.0000    0.0421
10.2000    0.0389
10.4000    0.0365
10.6000    0.0345
10.8000    0.0326
11.0000    0.0314
11.2000    0.0307
11.4000    0.0301
11.6000    0.0300
11.8000    0.0300
12.0000    0.0301
12.2000    0.0304
12.4000    0.0307
12.6000    0.0309
12.8000    0.0315
13.0000    0.0321
13.2000    0.0329
13.4000    0.0338
13.6000    0.0349
13.8000    0.0362
14.0000    0.0378
14.2000    0.0395
14.4000    0.0415
14.6000    0.0435
14.8000    0.0452
15.0000    0.0468
15.2000    0.0478
15.4000    0.0484
15.6000    0.0482
15.8000    0.0477
16.0000    0.0466
16.2000    0.0452
16.4000    0.0438
16.6000    0.0424
16.8000    0.0406
17.0000    0.0390
17.2000    0.0372
17.4000    0.0352
17.6000    0.0333
17.8000    0.0315
18.0000    0.0294
18.2000    0.0274
18.4000    0.0256
18.6000    0.0238
18.8000    0.0223
19.0000    0.0209
19.2000    0.0194
19.4000    0.0182
19.6000    0.0171
19.8000    0.0159
20.0000    0.0150
20.2000    0.0140
20.4000    0.0132
20.6000    0.0124
20.8000    0.0118
21.0000    0.0111
21.2000    0.0104
21.4000    0.0097
21.6000    0.0088
21.8000    0.0080
22.0000    0.0072
22.2000    0.0064
22.4000    0.0057
22.6000    0.0052
22.8000    0.0047
23.0000    0.0042
23.2000    0.0039
23.4000    0.0036
23.6000    0.0034
23.8000    0.0032
24.0000    0.0031
24.2000    0.0029
24.4000    0.0028
24.6000    0.0028
24.8000    0.0028
25.0000    0.0028
25.2000    0.0029
25.4000    0.0029
25.6000    0.0029
25.8000    0.0030
26.0000    0.0030
26.2000    0.0029
26.4000    0.0028
26.6000    0.0027
26.8000    0.0026
27.0000    0.0025
27.2000    0.0023
27.4000    0.0022
27.6000    0.0020
27.8000    0.0019
28.0000    0.0017
28.2000    0.0016
28.4000    0.0014
28.6000    0.0013
28.8000    0.0011
29.0000    0.0010
29.2000    0.0008
29.4000    0.0006
29.6000    0.0004
29.8000    0.0002
30.0000    0.0001
30.2000    0.0001
30.4000    0.0002
30.6000    0.0012
30.8000    0.0033
31.0000    0.0068
31.2000    0.0122
31.4000    0.0186
31.6000    0.0252
31.8000    0.0320
32.0000    0.0374
32.2000    0.0417
32.4000    0.0451
32.6000    0.0473
32.8000    0.0489
33.0000    0.0499
33.2000    0.0504
33.4000    0.0505
33.6000    0.0504
33.8000    0.0502
34.0000    0.0500
34.2000    0.0497
34.4000    0.0494
34.6000    0.0492
34.8000    0.0490
35.0000    0.0487
35.2000    0.0485
35.4000    0.0482
35.6000    0.0479
35.8000    0.0477
36.0000    0.0473
36.2000    0.0472
36.4000    0.0471
36.6000    0.0470
36.8000    0.0470
37.0000    0.0470
37.2000    0.0470
37.4000    0.0469
37.6000    0.0468
37.8000    0.0465
38.0000    0.0464
38.2000    0.0464
38.4000    0.0463
38.6000    0.0464
38.8000    0.0467
39.0000    0.0468
39.2000    0.0469
39.4000    0.0473
39.6000    0.0473
39.8000    0.0475
40.0000    0.0477
40.2000    0.0480
40.4000    0.0487
40.6000    0.0498
40.8000    0.0511
41.0000    0.0530
41.2000    0.0552
41.4000    0.0577
41.6000    0.0607
41.8000    0.0638
42.0000    0.0670
42.2000    0.0706
42.4000    0.0746
42.6000    0.0789
42.8000    0.0837
43.0000    0.0888
43.2000    0.0943
43.4000    0.1000
43.6000    0.1057
43.8000    0.1112
44.0000    0.1161
44.2000    0.1210
44.4000    0.1257
44.6000    0.1303
44.8000    0.1347
45.0000    0.1389
45.2000    0.1429
45.4000    0.1466
45.6000    0.1502
45.8000    0.1536
46.0000    0.1568
46.2000    0.1597
46.4000    0.1625
46.6000    0.1651
46.8000    0.1676
47.0000    0.1700

==> matlabPlots/end-to-end_capacity/C_no_mis_under.txt <==
0    0.2494
0.2000    0.2494
0.4000    0.2494
0.6000    0.2497
0.8000    0.2504
1.0000    0.2513
1.2000    0.2525
1.4000    0.2540
1.6000    0.2558
1.8000    0.2523
2.0000    0.2551
2.2000    0.2597
2.4000    0.2674
2.6000    0.2779
2.8000    0.2921
3.0000    0.3117
3.2000    0.3341
3.4000    0.3616
3.6000    0.3908
3.8000    0.4189
4.0000    0.4443
4.2000    0.4648
4.4000    0.4738
4.6000    0.4657
4.8000    0.4207
5.0000    0.3250
5.2000    0.1686
5.4000    0.0216
5.6000    0.0142
5.8000    0.0707
6.0000    0.1118
6.2000    0.1264
6.4000    0.1280
6.6000    0.1240
6.8000    0.1194
7.0000    0.1142
7.2000    0.1086
7.4000    0.1040
7.6000    0.0993
7.8000    0.0947
8.0000    0.0910
8.2000    0.0878
8.4000    0.0836
8.6000    0.0799
8.8000    0.0756
9.0000    0.0706
9.2000    0.0662
9.4000    0.0616
9.6000    0.0569
9.8000    0.0524
10.0000    0.0488
10.2000    0.0450
10.4000    0.0421
10.6000    0.0398
10.8000    0.0377
11.0000    0.0364
11.2000    0.0356
11.4000    0.0351
11.6000    0.0351
11.8000    0.0353
12.0000    0.0356
12.2000    0.0362
12.4000    0.0367
12.6000    0.0373
12.8000    0.0382
13.0000    0.0393
13.2000    0.0405
13.4000    0.0420
13.6000    0.0437
13.8000    0.0457
14.0000    0.0480
14.2000    0.0505
14.4000    0.0533
14.6000    0.0560
14.8000    0.0584
15.0000    0.0604
15.2000    0.0617
15.4000    0.0623
15.6000    0.0620
15.8000    0.0612
16.0000    0.0598
16.2000    0.0579
16.4000    0.0560
16.6000    0.0541
16.8000    0.0518
17.0000    0.0496
17.2000    0.0473
17.4000    0.0447
17.6000    0.0423
17.8000    0.0399
18.0000    0.0372
18.2000    0.0347
18.4000    0.0324
18.6000    0.0301
18.8000    0.0280
19.0000    0.0260
19.2000    0.0241
19.4000    0.0224
19.6000    0.0208
19.8000    0.0193
20.0000    0.0180
20.2000    0.0167
20.4000    0.0155
20.6000    0.0145
20.8000    0.0136
21.0000    0.0127
21.2000    0.0119
21.4000    0.0111
21.6000    0.0103
21.8000    0.0096
22.0000    0.0090
22.2000    0.0083
22.4000    0.0076
22.6000    0.0071
22.8000    0.0066
23.0000    0.0062
23.2000    0.0058
23.4000    0.0055
23.6000    0.0053
23.8000    0.0050
24.0000    0.0048
24.2000    0.0047
24.4000    0.0045
24.6000    0.0044
24.8000    0.0044
25.0000    0.0044
25.2000    0.0044
25.4000    0.0045
25.6000    0.0045
25.8000    0.0045
26.0000    0.0045
26.2000    0.0044
26.4000    0.0043
26.6000    0.0042
26.8000    0.0041
27.0000    0.0040
27.2000    0.0038
27.4000    0.0036
27.6000    0.0035
27.8000    0.0033
28.0000    0.0031
28.2000    0.0030
28.4000    0.0028
28.6000    0.0027
28.8000    0.0025
29.0000    0.0024
29.2000    0.0022
29.4000    0.0021
29.6000    0.0019
29.8000    0.0017
30.0000    0.0014
30.2000    0.0012
30.4000    0.0013
30.6000    0.0021
30.8000    0.0044
31.0000    0.0084
31.2000    0.0141
31.4000    0.0199
31.6000    0.0250
31.8000    0.0294
32.0000    0.0324
32.2000    0.0346
32.4000    0.0362
32.6000    0.0372
32.8000    0.0379
33.0000    0.0384
33.2000    0.0387
33.4000    0.0388
33.6000    0.0387
33.8000    0.0386
34.0000    0.0385
34.2000    0.0383
34.4000    0.0382
34.6000    0.0284
34.8000    0.0285
35.0000    0.0287
35.2000    0.0288
35.4000    0.0289
35.6000    0.0289
35.8000    0.0290
36.0000    0.0290
36.2000    0.0291
36.4000    0.0292
36.6000    0.0293
36.8000    0.0294
37.0000    0.0295
37.2000    0.0296
37.4000    0.0297
37.6000    0.0297
37.8000    0.0297
38.0000    0.0297
38.2000    0.0299
38.4000    0.0300
38.6000    0.0302
38.8000    0.0305
39.0000    0.0307
39.2000    0.0310
39.4000    0.0315
39.6000    0.0317
39.8000    0.0321
40.0000    0.0325
40.2000    0.0330
40.4000    0.0337
40.6000    0.0346
40.8000    0.0356
41.0000    0.0370
41.2000    0.0384
41.4000    0.0401
41.6000    0.0419
41.8000    0.0438
42.0000    0.0458
42.2000    0.0479
42.4000    0.0502
42.6000    0.0526
42.8000    0.0551
43.0000    0.0577
43.2000    0.0603
43.4000    0.0629
43.6000    0.0654
43.8000    0.0677
44.0000    0.0699
44.2000    0.0720
44.4000    0.0740
44.6000    0.0758
44.8000    0.0776
45.0000    0.0792
45.2000    0.0807
45.4000    0.0821
45.6000    0.0834
45.8000    0.0846
46.0000    0.0858
46.2000    0.0868
46.4000    0.0877
46.6000    0.0887
46.8000    0.0896
47.0000    0.0904


==> matlabPlots/end-to-end_capacity/C_under.txt <==
0    0.2382
0.2000    0.2381
0.4000    0.2381
0.6000    0.2382
0.8000    0.2383
1.0000    0.2385
1.2000    0.2387
1.4000    0.2390
1.6000    0.2394
1.8000    0.2341
2.0000    0.2349
2.2000    0.2371
2.4000    0.2420
2.6000    0.2491
2.8000    0.2594
3.0000    0.2744
3.2000    0.2918
3.4000    0.3142
3.6000    0.3390
3.8000    0.3642
4.0000    0.3899
4.2000    0.4167
4.4000    0.4399
4.6000    0.4592
4.8000    0.4571
5.0000    0.4532
5.2000    0.4493
5.4000    0.4110
5.6000    0.3305
5.8000    0.2710
6.0000    0.2484
6.2000    0.2440
6.4000    0.2336
6.6000    0.2180
6.8000    0.2055
7.0000    0.1942
7.2000    0.1830
7.4000    0.1744
7.6000    0.1656
7.8000    0.1571
8.0000    0.1500
8.2000    0.1439
8.4000    0.1362
8.6000    0.1296
8.8000    0.1225
9.0000    0.1144
9.2000    0.1075
9.4000    0.1004
9.6000    0.0934
9.8000    0.0865
10.0000    0.0812
10.2000    0.0754
10.4000    0.0711
10.6000    0.0677
10.8000    0.0646
11.0000    0.0628
11.2000    0.0619
11.4000    0.0613
11.6000    0.0615
11.8000    0.0620
12.0000    0.0626
12.2000    0.0635
12.4000    0.0642
12.6000    0.0647
12.8000    0.0653
13.0000    0.0659
13.2000    0.0663
13.4000    0.0666
13.6000    0.0667
13.8000    0.0665
14.0000    0.0660
14.2000    0.0650
14.4000    0.0636
14.6000    0.0620
14.8000    0.0600
15.0000    0.0579
15.2000    0.0557
15.4000    0.0535
15.6000    0.0514
15.8000    0.0495
16.0000    0.0478
16.2000    0.0462
16.4000    0.0455
16.6000    0.0447
16.8000    0.0441
17.0000    0.0435
17.2000    0.0429
17.4000    0.0427
17.6000    0.0424
17.8000    0.0419
18.0000    0.0414
18.2000    0.0410
18.4000    0.0405
18.6000    0.0400
18.8000    0.0395
19.0000    0.0389
19.2000    0.0383
19.4000    0.0377
19.6000    0.0371
19.8000    0.0364
20.0000    0.0357
20.2000    0.0350
20.4000    0.0343
20.6000    0.0336
20.8000    0.0329
21.0000    0.0322
21.2000    0.0316
21.4000    0.0309
21.6000    0.0303
21.8000    0.0296
22.0000    0.0290
22.2000    0.0284
22.4000    0.0277
22.6000    0.0271
22.8000    0.0265
23.0000    0.0259
23.2000    0.0253
23.4000    0.0247
23.6000    0.0240
23.8000    0.0234
24.0000    0.0229
24.2000    0.0223
24.4000    0.0217
24.6000    0.0211
24.8000    0.0205
25.0000    0.0199
25.2000    0.0193
25.4000    0.0187
25.6000    0.0182
25.8000    0.0176
26.0000    0.0170
26.2000    0.0164
26.4000    0.0158
26.6000    0.0152
26.8000    0.0146
27.0000    0.0139
27.2000    0.0133
27.4000    0.0127
27.6000    0.0121
27.8000    0.0114
28.0000    0.0108
28.2000    0.0101
28.4000    0.0095
28.6000    0.0088
28.8000    0.0082
29.0000    0.0076
29.2000    0.0071
29.4000    0.0065
29.6000    0.0059
29.8000    0.0053
30.0000    0.0048
30.2000    0.0042
30.4000    0.0037
30.6000    0.0032
30.8000    0.0028
31.0000    0.0024
31.2000    0.0020
31.4000    0.0017
31.6000    0.0015
31.8000    0.0012
32.0000    0.0010
32.2000    0.0009
32.4000    0.0007
32.6000    0.0006
32.8000    0.0005
33.0000    0.0004
33.2000    0.0003
33.4000    0.0003
33.6000    0.0002
33.8000    0.0002
34.0000    0.0001
34.2000    0.0001
34.4000    0.0001
34.6000    0.0001
34.8000    0.0000
35.0000    0.0000
35.2000    0.0000
35.4000    0.0000
35.6000    0.0000
35.8000    0.0000
36.0000    0.0000
36.2000    0.0000
36.4000    0.0000
36.6000    0.0000
36.8000    0.0000
37.0000    0.0000
37.2000    0.0000
37.4000    0.0000
37.6000    0.0000
37.8000    0.0000
38.0000    0.0001
38.2000    0.0001
38.4000    0.0001
38.6000    0.0001
38.8000    0.0001
39.0000    0.0001
39.2000    0.0001
39.4000    0.0001
39.6000    0.0001
39.8000    0.0001
40.0000    0.0001
40.2000    0.0001
40.4000    0.0001
40.6000    0.0001
40.8000    0.0001
41.0000    0.0001
41.2000    0.0001
41.4000    0.0001
41.6000    0.0001
41.8000    0.0001
42.0000    0.0001
42.2000    0.0001
42.4000    0.0001
42.6000    0.0001
42.8000    0.0001
43.0000    0.0001
43.2000    0.0001
43.4000    0.0001
43.6000    0.0001
43.8000    0.0001
44.0000    0.0001
44.2000    0.0001
44.4000    0.0001
44.6000    0.0001
44.8000    0.0001
45.0000    0.0001
45.2000    0.0001
45.4000    0.0001
45.6000    0.0001
45.8000    0.0001
46.0000    0.0001
46.2000    0.0001
46.4000    0.0001
46.6000    0.0001
46.8000    0.0001
47.0000    0.0001

==> matlabPlots/tracking_errors/e_acc_x.txt <==
0.000000 0.017417
0.200000 0.039188
0.400000 0.041879
0.600000 -0.008560
0.800000 -0.002668
1.000000 0.033045
1.200000 0.030123
1.400000 0.031374
1.600000 0.021709
1.800000 0.008446
2.000000 0.006386
2.200000 0.009348
2.400000 0.009768
2.600000 0.023884
2.800000 0.022870
3.000000 0.014817
3.200000 0.017695
3.400000 0.017271
3.600000 0.014766
3.800000 0.007053
4.000000 0.004632
4.200000 0.010268
4.400000 0.013737
4.600000 0.010197
4.800000 0.008171
5.000000 0.004599
5.200000 0.011315
5.400000 0.037647
5.600000 0.081539
5.800000 0.054098
6.000000 0.001566
6.200000 -0.042167
6.400000 -0.045689
6.600000 -0.016534
6.800000 -0.016771
7.000000 -0.016005
7.200000 -0.008997
7.400000 -0.024271
7.600000 -0.035830
7.800000 -0.052972
8.000000 -0.067851
8.200000 -0.065730
8.400000 -0.040149
8.600000 -0.077684
8.800000 -0.074875
9.000000 -0.059442
9.200000 -0.066872
9.400000 -0.043889
9.600000 -0.040077
9.800000 -0.036821
10.000000 -0.016110
10.200000 0.003733
10.400000 0.012974
10.600000 0.004760
10.800000 -0.015782
11.000000 0.028009
11.200000 0.014097
11.400000 0.022659
11.600000 0.027641
11.800000 0.019779
12.000000 0.012416
12.200000 0.013265
12.400000 0.008039
12.600000 0.008837
12.800000 0.012344
13.000000 0.002163
13.200000 -0.015478
13.400000 -0.042565
13.600000 -0.053657
13.800000 -0.069791
14.000000 -0.061579
14.200000 -0.043982
14.400000 -0.034627
14.600000 -0.041490
14.800000 -0.009392
15.000000 -0.016213
15.200000 -0.005942
15.400000 0.008168
15.600000 0.009226
15.800000 0.017943
16.000000 0.022506
16.200000 0.006529
16.400000 0.023878
16.600000 0.011560
16.800000 -0.001720
17.000000 0.001726
17.200000 -0.000091
17.400000 -0.011202
17.600000 -0.007191
17.800000 -0.014876
18.000000 -0.014144
18.200000 -0.011837
18.400000 -0.014748
18.600000 0.012525
18.800000 0.024689
19.000000 0.003090
19.200000 0.001938
19.400000 0.014121
19.600000 0.029646
19.800000 0.022487
20.000000 0.009496
20.200000 0.014685
20.400000 0.026910
20.600000 0.009888
20.800000 0.015112
21.000000 0.028194
21.200000 0.016671
21.400000 -0.006209
21.600000 -0.010030
21.800000 -0.002244
22.000000 0.001168
22.200000 0.027805
22.400000 0.025463
22.600000 0.018847
22.800000 0.020994
23.000000 -0.000385
23.200000 0.007511
23.400000 0.004049
23.600000 0.010901
23.800000 0.010961
24.000000 0.014774
24.200000 0.020990
24.400000 0.023335
24.600000 0.033938
24.800000 0.038112
25.000000 0.033226
25.200000 0.038205
25.400000 0.037913
25.600000 0.034034
25.800000 0.041433
26.000000 0.050644
26.200000 0.039320
26.400000 0.031341
26.600000 0.023070
26.800000 0.026150
27.000000 0.030457
27.200000 0.025817
27.400000 0.031381
27.600000 0.041140
27.800000 0.048070
28.000000 0.039961
28.200000 0.025612
28.400000 0.040443
28.600000 0.048024
28.800000 0.043456
29.000000 0.038759
29.200000 0.031352
29.400000 0.007373
29.600000 0.003826
29.800000 0.006920
30.000000 0.018505
30.200000 0.031839
30.400000 0.023715
30.600000 0.012767
30.800000 0.004510
31.000000 0.008397
31.200000 0.015155
31.400000 0.026597
31.600000 0.033827
31.800000 0.030893
32.000000 0.006678
32.200000 -0.004546
32.400000 -0.001782
32.600000 0.011213
32.800000 0.014416
33.000000 0.018349
33.200000 0.000725
33.400000 -0.005181
33.600000 -0.000744
33.800000 0.006981
34.000000 0.012898
34.200000 0.016519
34.400000 0.015144
34.600000 0.020206
34.800000 0.005718
35.000000 0.002460
35.200000 -0.002153
35.400000 -0.002792
35.600000 0.006645
35.800000 0.001348
36.000000 -0.000009
36.200000 0.009128
36.400000 0.018548
36.600000 0.009700
36.800000 -0.008481
37.000000 -0.009934
37.200000 -0.004640
37.400000 0.001394
37.600000 0.004920
37.800000 0.007445
38.000000 0.007639
38.200000 0.015109
38.400000 0.015343
38.600000 0.013337
38.800000 0.010381
39.000000 0.005478
39.200000 0.003896
39.400000 0.008906
39.600000 0.007517
39.800000 0.012724
40.000000 0.012357
40.200000 0.020847
40.400000 0.018543
40.600000 0.008484
40.800000 0.005285
41.000000 0.002364
41.200000 0.015152
41.400000 0.018615
41.600000 0.018965
41.800000 0.017200
42.000000 0.010885
42.200000 0.013475
42.400000 0.012900
42.600000 0.012981
42.800000 0.006353
43.000000 0.008803
43.200000 0.007185
43.400000 0.012567
43.600000 0.012568
43.800000 0.006732
44.000000 0.003160
44.200000 -0.000250
44.400000 0.002421
44.600000 -0.001262
44.800000 0.009062
45.000000 0.000544
45.200000 -0.001909
45.400000 -0.000741
45.600000 -0.002370
45.800000 -0.005729
46.000000 0.008311
46.200000 0.008916
46.400000 0.009199
46.600000 0.016451
46.800000 0.014131
47.000000 0.101683


==> matlabPlots/tracking_errors/e_acc_y.txt <==
0.000000 0.014185
0.200000 0.067103
0.400000 0.066947
0.600000 -0.003670
0.800000 0.003024
1.000000 0.011925
1.200000 -0.021185
1.400000 -0.001233
1.600000 0.010277
1.800000 -0.005524
2.000000 -0.004443
2.200000 0.000497
2.400000 0.002327
2.600000 0.003828
2.800000 0.001003
3.000000 -0.002137
3.200000 -0.001166
3.400000 0.002087
3.600000 0.006929
3.800000 0.003497
4.000000 0.000869
4.200000 0.000926
4.400000 -0.000760
4.600000 0.008304
4.800000 0.013156
5.000000 0.012606
5.200000 0.015900
5.400000 0.029910
5.600000 0.136941
5.800000 0.200284
6.000000 0.147946
6.200000 0.046763
6.400000 -0.036849
6.600000 -0.104631
6.800000 -0.091451
7.000000 -0.071177
7.200000 -0.035078
7.400000 -0.002463
7.600000 0.021369
7.800000 0.015628
8.000000 0.020502
8.200000 -0.004672
8.400000 -0.034462
8.600000 -0.026373
8.800000 -0.008042
9.000000 0.003682
9.200000 0.007765
9.400000 0.006545
9.600000 0.022708
9.800000 0.033245
10.000000 0.034809
10.200000 0.028232
10.400000 0.005471
10.600000 0.019253
10.800000 0.014736
11.000000 0.026452
11.200000 0.021023
11.400000 -0.017136
11.600000 -0.001434
11.800000 -0.017013
12.000000 -0.023839
12.200000 -0.011306
12.400000 -0.020500
12.600000 -0.035409
12.800000 -0.025862
13.000000 -0.039108
13.200000 -0.045009
13.400000 -0.029275
13.600000 -0.030207
13.800000 -0.019230
14.000000 -0.007726
14.200000 -0.008004
14.400000 -0.005415
14.600000 -0.013211
14.800000 -0.026438
15.000000 -0.014802
15.200000 -0.015150
15.400000 -0.011905
15.600000 -0.017858
15.800000 -0.003028
16.000000 -0.009564
16.200000 -0.017593
16.400000 -0.013043
16.600000 -0.016223
16.800000 -0.030970
17.000000 -0.017567
17.200000 -0.021785
17.400000 -0.015775
17.600000 -0.003503
17.800000 -0.008918
18.000000 0.005308
18.200000 0.001726
18.400000 0.002713
18.600000 0.005734
18.800000 0.002199
19.000000 0.003947
19.200000 -0.009039
19.400000 -0.013053
19.600000 -0.020322
19.800000 -0.020748
20.000000 -0.029173
20.200000 -0.021739
20.400000 -0.024522
20.600000 -0.022590
20.800000 -0.004884
21.000000 -0.009341
21.200000 -0.019874
21.400000 -0.026579
21.600000 -0.010790
21.800000 -0.031946
22.000000 -0.026597
22.200000 -0.015021
22.400000 -0.030915
22.600000 -0.026268
22.800000 -0.009447
23.000000 -0.034890
23.200000 -0.020008
23.400000 -0.026906
23.600000 -0.004471
23.800000 -0.002434
24.000000 -0.008107
24.200000 0.006830
24.400000 0.017719
24.600000 0.014100
24.800000 0.011254
25.000000 -0.004500
25.200000 -0.010505
25.400000 -0.023203
25.600000 -0.022933
25.800000 -0.034995
26.000000 -0.007592
26.200000 -0.009162
26.400000 -0.018693
26.600000 -0.020680
26.800000 -0.028513
27.000000 -0.027231
27.200000 -0.030920
27.400000 -0.023026
27.600000 -0.013247
27.800000 0.012153
28.000000 -0.012148
28.200000 -0.010182
28.400000 0.004123
28.600000 0.005053
28.800000 -0.018005
29.000000 -0.024447
29.200000 -0.029747
29.400000 -0.021440
29.600000 -0.025270
29.800000 -0.013501
30.000000 -0.003365
30.200000 0.008169
30.400000 0.009793
30.600000 0.028394
30.800000 0.018907
31.000000 0.036292
31.200000 0.042677
31.400000 0.036208
31.600000 0.027280
31.800000 0.054659
32.000000 0.073318
32.200000 0.051442
32.400000 0.030177
32.600000 0.022323
32.800000 0.002093
33.000000 0.022513
33.200000 0.040861
33.400000 0.024227
33.600000 0.023566
33.800000 0.026306
34.000000 0.021927
34.200000 0.011349
34.400000 0.004083
34.600000 0.008690
34.800000 0.004707
35.000000 0.000594
35.200000 -0.000216
35.400000 -0.009513
35.600000 -0.009066
35.800000 -0.011845
36.000000 -0.004578
36.200000 0.003834
36.400000 0.011574
36.600000 0.003310
36.800000 -0.000624
37.000000 -0.003283
37.200000 -0.006140
37.400000 -0.011503
37.600000 0.003952
37.800000 0.022005
38.000000 0.022312
38.200000 0.018070
38.400000 0.022666
38.600000 0.020015
38.800000 0.012351
39.000000 0.009634
39.200000 0.006655
39.400000 0.007809
39.600000 0.010645
39.800000 0.007155
40.000000 0.011328
40.200000 0.019197
40.400000 0.021874
40.600000 0.011650
40.800000 0.015351
41.000000 0.015254
41.200000 0.016409
41.400000 0.017973
41.600000 0.008772
41.800000 -0.003505
42.000000 -0.005723
42.200000 -0.013046
42.400000 -0.016128
42.600000 -0.013710
42.800000 -0.013116
43.000000 -0.022858
43.200000 -0.020770
43.400000 -0.019033
43.600000 -0.017682
43.800000 -0.007624
44.000000 -0.013964
44.200000 -0.015005
44.400000 -0.015174
44.600000 -0.010983
44.800000 -0.009836
45.000000 -0.016663
45.200000 -0.027943
45.400000 -0.023099
45.600000 -0.028328
45.800000 -0.017097
46.000000 -0.012518
46.200000 -0.025058
46.400000 -0.018653
46.600000 -0.004649
46.800000 0.008960
47.000000 0.031307


==> matlabPlots/tracking_errors/e_acc_z.txt <==
0.000000 0.033761
0.200000 0.033761
0.400000 0.028621
0.600000 0.035526
0.800000 0.040205
1.000000 0.032116
1.200000 0.040880
1.400000 0.056149
1.600000 0.047666
1.800000 0.055670
2.000000 0.051377
2.200000 0.053061
2.400000 0.063014
2.600000 0.065410
2.800000 0.061749
3.000000 0.061396
3.200000 0.069752
3.400000 0.063979
3.600000 0.059932
3.800000 0.063377
4.000000 0.063870
4.200000 0.067530
4.400000 0.056863
4.600000 0.053319
4.800000 0.045724
5.000000 0.047934
5.200000 0.048274
5.400000 0.034577
5.600000 -0.011772
5.800000 -0.052125
6.000000 -0.037060
6.200000 0.002292
6.400000 0.052164
6.600000 0.101887
6.800000 0.126330
7.000000 0.121803
7.200000 0.142536
7.400000 0.150221
7.600000 0.164667
7.800000 0.125804
8.000000 0.103717
8.200000 0.096613
8.400000 0.095293
8.600000 0.082220
8.800000 0.090990
9.000000 0.095173
9.200000 0.097762
9.400000 0.106618
9.600000 0.105591
9.800000 0.107288
10.000000 0.107564
10.200000 0.111480
10.400000 0.110614
10.600000 0.103925
10.800000 0.100979
11.000000 0.097497
11.200000 0.093342
11.400000 0.089766
11.600000 0.078364
11.800000 0.070152
12.000000 0.070959
12.200000 0.070240
12.400000 0.063729
12.600000 0.063696
12.800000 0.055837
13.000000 0.050141
13.200000 0.054159
13.400000 0.043574
13.600000 0.050230
13.800000 0.049180
14.000000 0.051281
14.200000 0.055610
14.400000 0.054034
14.600000 0.063100
14.800000 0.068529
15.000000 0.061423
15.200000 0.062771
15.400000 0.068280
15.600000 0.072065
15.800000 0.061256
16.000000 0.053907
16.200000 0.062307
16.400000 0.062613
16.600000 0.051793
16.800000 0.076993
17.000000 0.058312
17.200000 0.057643
17.400000 0.056686
17.600000 0.038017
17.800000 0.047472
18.000000 0.049426
18.200000 0.038906
18.400000 0.043577
18.600000 0.034958
18.800000 0.017798
19.000000 0.021392
19.200000 0.042160
19.400000 0.012006
19.600000 0.011376
19.800000 0.010086
20.000000 0.014619
20.200000 0.012256
20.400000 0.000751
20.600000 -0.010008
20.800000 0.000089
21.000000 -0.018744
21.200000 -0.012902
21.400000 -0.007568
21.600000 0.004005
21.800000 -0.014386
22.000000 -0.010859
22.200000 -0.018243
22.400000 -0.012817
22.600000 0.007221
22.800000 -0.006082
23.000000 -0.010799
23.200000 -0.012994
23.400000 0.002279
23.600000 -0.003154
23.800000 -0.017740
24.000000 -0.008746
24.200000 -0.001740
24.400000 0.010828
24.600000 0.004312
24.800000 0.016567
25.000000 0.019127
25.200000 0.021079
25.400000 0.007586
25.600000 0.021061
25.800000 0.015464
26.000000 0.028147
26.200000 0.032198
26.400000 0.031796
26.600000 0.030210
26.800000 0.021156
27.000000 0.038963
27.200000 0.036255
27.400000 0.034846
27.600000 0.037780
27.800000 0.045868
28.000000 0.045666
28.200000 0.058720
28.400000 0.046706
28.600000 0.029376
28.800000 0.034337
29.000000 0.024901
29.200000 0.034708
29.400000 0.032096
29.600000 0.029548
29.800000 0.031465
30.000000 0.021324
30.200000 0.026247
30.400000 0.010700
30.600000 -0.005661
30.800000 -0.016268
31.000000 -0.022054
31.200000 -0.044661
31.400000 -0.041949
31.600000 -0.067231
31.800000 -0.053277
32.000000 -0.076865
32.200000 -0.066723
32.400000 -0.071162
32.600000 -0.081696
32.800000 -0.087365
33.000000 -0.090635
33.200000 -0.110474
33.400000 -0.091702
33.600000 -0.097728
33.800000 -0.100015
34.000000 -0.097710
34.200000 -0.100453
34.400000 -0.112067
34.600000 -0.091690
34.800000 -0.097221
35.000000 -0.099958
35.200000 -0.088343
35.400000 -0.077645
35.600000 -0.078073
35.800000 -0.072716
36.000000 -0.071973
36.200000 -0.066300
36.400000 -0.072627
36.600000 -0.074743
36.800000 -0.079711
37.000000 -0.076757
37.200000 -0.073709
37.400000 -0.072300
37.600000 -0.080414
37.800000 -0.080358
38.000000 -0.074567
38.200000 -0.077856
38.400000 -0.084289
38.600000 -0.081797
38.800000 -0.086175
39.000000 -0.073812
39.200000 -0.076744
39.400000 -0.074301
39.600000 -0.079572
39.800000 -0.066221
40.000000 -0.066161
40.200000 -0.072519
40.400000 -0.070351
40.600000 -0.066881
40.800000 -0.053725
41.000000 -0.056276
41.200000 -0.049478
41.400000 -0.044683
41.600000 -0.043591
41.800000 -0.038868
42.000000 -0.022966
42.200000 -0.017380
42.400000 -0.027639
42.600000 -0.021578
42.800000 -0.016791
43.000000 -0.008138
43.200000 -0.003967
43.400000 -0.000044
43.600000 0.005028
43.800000 0.015262
44.000000 0.020344
44.200000 0.021829
44.400000 0.026372
44.600000 0.034994
44.800000 0.041629
45.000000 0.042173
45.200000 0.046099
45.400000 0.044347
45.600000 0.055273
45.800000 0.050675
46.000000 0.055844
46.200000 0.047539
46.400000 0.047007
46.600000 0.044814
46.800000 0.040991
47.000000 0.040991


==> matlabPlots/tracking_errors/e_pos_x.txt <==
0         0
0.2000    0.0007
0.4000    0.0017
0.6000    0.0027
0.8000    0.0026
1.0000    0.0016
1.2000    0.0009
1.4000    0.0007
1.6000    0.0008
1.8000    0.0010
2.0000    0.0011
2.2000    0.0011
2.4000    0.0008
2.6000    0.0004
2.8000    0.0001
3.0000    0.0001
3.2000    0.0002
3.4000    0.0002
3.6000    0.0003
3.8000    0.0004
4.0000    0.0005
4.2000    0.0003
4.4000    0.0001
4.6000   -0.0001
4.8000   -0.0001
5.0000   -0.0001
5.2000   -0.0004
5.4000   -0.0007
5.6000   -0.0005
5.8000    0.0008
6.0000    0.0026
6.2000    0.0036
6.4000    0.0030
6.6000    0.0009
6.8000   -0.0016
7.0000   -0.0037
7.2000   -0.0055
7.4000   -0.0070
7.6000   -0.0079
7.8000   -0.0088
8.0000   -0.0101
8.2000   -0.0119
8.4000   -0.0141
8.6000   -0.0156
8.8000   -0.0164
9.0000   -0.0175
9.2000   -0.0186
9.4000   -0.0195
9.6000   -0.0204
9.8000   -0.0215
10.0000   -0.0227
10.2000   -0.0238
10.4000   -0.0247
10.6000   -0.0247
10.8000   -0.0241
11.0000   -0.0238
11.2000   -0.0233
11.4000   -0.0226
11.6000   -0.0219
11.8000   -0.0210
12.0000   -0.0202
12.2000   -0.0196
12.4000   -0.0190
12.6000   -0.0183
12.8000   -0.0178
13.0000   -0.0173
13.2000   -0.0167
13.4000   -0.0160
13.6000   -0.0150
13.8000   -0.0142
14.0000   -0.0139
14.2000   -0.0137
14.4000   -0.0137
14.6000   -0.0133
14.8000   -0.0130
15.0000   -0.0127
15.2000   -0.0123
15.4000   -0.0119
15.6000   -0.0115
15.8000   -0.0112
16.0000   -0.0107
16.2000   -0.0099
16.4000   -0.0094
16.6000   -0.0085
16.8000   -0.0074
17.0000   -0.0066
17.2000   -0.0058
17.4000   -0.0051
17.6000   -0.0046
17.8000   -0.0038
18.0000   -0.0031
18.2000   -0.0023
18.4000   -0.0013
18.6000   -0.0006
18.8000    0.0001
19.0000    0.0017
19.2000    0.0033
19.4000    0.0045
19.6000    0.0059
19.8000    0.0076
20.0000    0.0095
20.2000    0.0111
20.4000    0.0125
20.6000    0.0141
20.8000    0.0157
21.0000    0.0170
21.2000    0.0185
21.4000    0.0204
21.6000    0.0218
21.8000    0.0227
22.0000    0.0235
22.2000    0.0239
22.4000    0.0243
22.6000    0.0250
22.8000    0.0256
23.0000    0.0265
23.2000    0.0273
23.4000    0.0278
23.6000    0.0280
23.8000    0.0283
24.0000    0.0287
24.2000    0.0291
24.4000    0.0295
24.6000    0.0300
24.8000    0.0307
25.0000    0.0315
25.2000    0.0324
25.4000    0.0331
25.6000    0.0341
25.8000    0.0351
26.0000    0.0361
26.2000    0.0370
26.4000    0.0381
26.6000    0.0394
26.8000    0.0406
27.0000    0.0417
27.2000    0.0427
27.4000    0.0438
27.6000    0.0448
27.8000    0.0459
28.0000    0.0471
28.2000    0.0483
28.4000    0.0493
28.6000    0.0503
28.8000    0.0517
29.0000    0.0532
29.2000    0.0547
29.4000    0.0563
29.6000    0.0579
29.8000    0.0591
30.0000    0.0600
30.2000    0.0608
30.4000    0.0620
30.6000    0.0635
30.8000    0.0649
31.0000    0.0662
31.2000    0.0671
31.4000    0.0678
31.6000    0.0686
31.8000    0.0700
32.0000    0.0718
32.2000    0.0735
32.4000    0.0745
32.6000    0.0751
32.8000    0.0758
33.0000    0.0768
33.2000    0.0779
33.4000    0.0788
33.6000    0.0795
33.8000    0.0798
34.0000    0.0800
34.2000    0.0802
34.4000    0.0806
34.6000    0.0811
34.8000    0.0817
35.0000    0.0824
35.2000    0.0829
35.4000    0.0832
35.6000    0.0832
35.8000    0.0832
36.0000    0.0833
36.2000    0.0832
36.4000    0.0830
36.6000    0.0831
36.8000    0.0835
37.0000    0.0838
37.2000    0.0840
37.4000    0.0840
37.6000    0.0841
37.8000    0.0841
38.0000    0.0843
38.2000    0.0845
38.4000    0.0847
38.6000    0.0851
38.8000    0.0855
39.0000    0.0860
39.2000    0.0864
39.4000    0.0867
39.6000    0.0869
39.8000    0.0871
40.0000    0.0872
40.2000    0.0871
40.4000    0.0872
40.6000    0.0876
40.8000    0.0879
41.0000    0.0881
41.2000    0.0880
41.4000    0.0879
41.6000    0.0877
41.8000    0.0876
42.0000    0.0876
42.2000    0.0874
42.4000    0.0871
42.6000    0.0866
42.8000    0.0862
43.0000    0.0857
43.2000    0.0851
43.4000    0.0844
43.6000    0.0837
43.8000    0.0830
44.0000    0.0824
44.2000    0.0818
44.4000    0.0810
44.6000    0.0802
44.8000    0.0794
45.0000    0.0788
45.2000    0.0782
45.4000    0.0775
45.6000    0.0770
45.8000    0.0763
46.0000    0.0756
46.2000    0.0750
46.4000    0.0744
46.6000    0.0740
46.8000    0.0736
47.0000    0.0740

==> matlabPlots/tracking_errors/e_pos_y.txt <==
0         0
0.2000    0.0005
0.4000    0.0021
0.6000    0.0045
0.8000    0.0065
1.0000    0.0081
1.2000    0.0092
1.4000    0.0094
1.6000    0.0091
1.8000    0.0091
2.0000    0.0091
2.2000    0.0089
2.4000    0.0088
2.6000    0.0086
2.8000    0.0084
3.0000    0.0082
3.2000    0.0080
3.4000    0.0078
3.6000    0.0076
3.8000    0.0074
4.0000    0.0074
4.2000    0.0074
4.4000    0.0073
4.6000    0.0072
4.8000    0.0070
5.0000    0.0069
5.2000    0.0069
5.4000    0.0070
5.6000    0.0079
5.8000    0.0113
6.0000    0.0179
6.2000    0.0254
6.4000    0.0303
6.6000    0.0304
6.8000    0.0260
7.0000    0.0191
7.2000    0.0119
7.4000    0.0060
7.6000    0.0026
7.8000    0.0014
8.0000    0.0018
8.2000    0.0029
8.4000    0.0041
8.6000    0.0045
8.8000    0.0040
9.0000    0.0030
9.2000    0.0021
9.4000    0.0013
9.6000    0.0008
9.8000    0.0004
10.0000    0.0005
10.2000    0.0009
10.4000    0.0016
10.6000    0.0021
10.8000    0.0025
11.0000    0.0028
11.2000    0.0032
11.4000    0.0040
11.6000    0.0046
11.8000    0.0050
12.0000    0.0054
12.2000    0.0056
12.4000    0.0056
12.6000    0.0057
12.8000    0.0057
13.0000    0.0057
13.2000    0.0057
13.4000    0.0055
13.6000    0.0054
13.8000    0.0051
14.0000    0.0046
14.2000    0.0042
14.4000    0.0041
14.6000    0.0042
14.8000    0.0043
15.0000    0.0043
15.2000    0.0044
15.4000    0.0044
15.6000    0.0043
15.8000    0.0041
16.0000    0.0043
16.2000    0.0046
16.4000    0.0048
16.6000    0.0052
16.8000    0.0057
17.0000    0.0060
17.2000    0.0064
17.4000    0.0066
17.6000    0.0067
17.8000    0.0071
18.0000    0.0073
18.2000    0.0075
18.4000    0.0079
18.6000    0.0082
18.8000    0.0084
19.0000    0.0088
19.2000    0.0092
19.4000    0.0096
19.6000    0.0100
19.8000    0.0103
20.0000    0.0106
20.2000    0.0108
20.4000    0.0109
20.6000    0.0109
20.8000    0.0109
21.0000    0.0112
21.2000    0.0117
21.4000    0.0124
21.6000    0.0129
21.8000    0.0133
22.0000    0.0137
22.2000    0.0140
22.4000    0.0144
22.6000    0.0147
22.8000    0.0148
23.0000    0.0156
23.2000    0.0164
23.4000    0.0168
23.6000    0.0170
23.8000    0.0172
24.0000    0.0177
24.2000    0.0181
24.4000    0.0183
24.6000    0.0185
24.8000    0.0189
25.0000    0.0196
25.2000    0.0200
25.4000    0.0203
25.6000    0.0206
25.8000    0.0209
26.0000    0.0209
26.2000    0.0208
26.4000    0.0207
26.6000    0.0207
26.8000    0.0209
27.0000    0.0210
27.2000    0.0210
27.4000    0.0210
27.6000    0.0209
27.8000    0.0208
28.0000    0.0209
28.2000    0.0208
28.4000    0.0203
28.6000    0.0201
28.8000    0.0205
29.0000    0.0214
29.2000    0.0221
29.4000    0.0224
29.6000    0.0225
29.8000    0.0228
30.0000    0.0230
30.2000    0.0233
30.4000    0.0239
30.6000    0.0249
30.8000    0.0263
31.0000    0.0280
31.2000    0.0300
31.4000    0.0324
31.6000    0.0347
31.8000    0.0366
32.0000    0.0385
32.2000    0.0412
32.4000    0.0443
32.6000    0.0474
32.8000    0.0504
33.0000    0.0526
33.2000    0.0545
33.4000    0.0566
33.6000    0.0586
33.8000    0.0606
34.0000    0.0625
34.2000    0.0643
34.4000    0.0659
34.6000    0.0671
34.8000    0.0681
35.0000    0.0690
35.2000    0.0697
35.4000    0.0703
35.6000    0.0708
35.8000    0.0712
36.0000    0.0714
36.2000    0.0716
36.4000    0.0718
36.6000    0.0722
36.8000    0.0728
37.0000    0.0735
37.2000    0.0742
37.4000    0.0746
37.6000    0.0748
37.8000    0.0747
38.0000    0.0748
38.2000    0.0751
38.4000    0.0755
38.6000    0.0759
38.8000    0.0764
39.0000    0.0768
39.2000    0.0772
39.4000    0.0775
39.6000    0.0777
39.8000    0.0778
40.0000    0.0780
40.2000    0.0779
40.4000    0.0779
40.6000    0.0781
40.8000    0.0782
41.0000    0.0783
41.2000    0.0784
41.4000    0.0784
41.6000    0.0784
41.8000    0.0785
42.0000    0.0785
42.2000    0.0784
42.4000    0.0782
42.6000    0.0778
42.8000    0.0773
43.0000    0.0769
43.2000    0.0765
43.4000    0.0759
43.6000    0.0754
43.8000    0.0748
44.0000    0.0743
44.2000    0.0739
44.4000    0.0735
44.6000    0.0730
44.8000    0.0726
45.0000    0.0723
45.2000    0.0720
45.4000    0.0717
45.6000    0.0714
45.8000    0.0709
46.0000    0.0704
46.2000    0.0700
46.4000    0.0697
46.6000    0.0694
46.8000    0.0691
47.0000    0.0694

==> matlabPlots/tracking_errors/e_pos_z.txt <==
0         0
0.2000   -0.0016
0.4000   -0.0016
0.6000   -0.0019
0.8000   -0.0022
1.0000   -0.0024
1.2000   -0.0026
1.4000   -0.0027
1.6000   -0.0027
1.8000   -0.0027
2.0000   -0.0028
2.2000   -0.0027
2.4000   -0.0028
2.6000   -0.0028
2.8000   -0.0027
3.0000   -0.0024
3.2000   -0.0020
3.4000   -0.0018
3.6000   -0.0015
3.8000   -0.0013
4.0000   -0.0012
4.2000   -0.0013
4.4000   -0.0013
4.6000   -0.0012
4.8000   -0.0012
5.0000   -0.0012
5.2000   -0.0013
5.4000   -0.0015
5.6000   -0.0020
5.8000   -0.0037
6.0000   -0.0073
6.2000   -0.0119
6.4000   -0.0153
6.6000   -0.0164
6.8000   -0.0148
7.0000   -0.0111
7.2000   -0.0065
7.4000   -0.0018
7.6000    0.0017
7.8000    0.0040
8.0000    0.0052
8.2000    0.0054
8.4000    0.0049
8.6000    0.0046
8.8000    0.0048
9.0000    0.0053
9.2000    0.0061
9.4000    0.0069
9.6000    0.0077
9.8000    0.0083
10.0000    0.0087
10.2000    0.0088
10.4000    0.0089
10.6000    0.0091
10.8000    0.0093
11.0000    0.0095
11.2000    0.0096
11.4000    0.0095
11.6000    0.0096
11.8000    0.0097
12.0000    0.0097
12.2000    0.0097
12.4000    0.0099
12.6000    0.0100
12.8000    0.0103
13.0000    0.0105
13.2000    0.0107
13.4000    0.0109
13.6000    0.0112
13.8000    0.0114
14.0000    0.0117
14.2000    0.0121
14.4000    0.0124
14.6000    0.0125
14.8000    0.0127
15.0000    0.0129
15.2000    0.0133
15.4000    0.0136
15.6000    0.0138
15.8000    0.0140
16.0000    0.0142
16.2000    0.0141
16.4000    0.0141
16.6000    0.0141
16.8000    0.0138
17.0000    0.0137
17.2000    0.0138
17.4000    0.0138
17.6000    0.0138
17.8000    0.0139
18.0000    0.0139
18.2000    0.0138
18.4000    0.0138
18.6000    0.0139
18.8000    0.0139
19.0000    0.0136
19.2000    0.0131
19.4000    0.0129
19.6000    0.0128
19.8000    0.0125
20.0000    0.0121
20.2000    0.0118
20.4000    0.0116
20.6000    0.0113
20.8000    0.0111
21.0000    0.0110
21.2000    0.0107
21.4000    0.0103
21.6000    0.0101
21.8000    0.0101
22.0000    0.0102
22.2000    0.0105
22.4000    0.0106
22.6000    0.0106
22.8000    0.0106
23.0000    0.0107
23.2000    0.0108
23.4000    0.0110
23.6000    0.0112
23.8000    0.0117
24.0000    0.0121
24.2000    0.0124
24.4000    0.0129
24.6000    0.0136
24.8000    0.0143
25.0000    0.0149
25.2000    0.0157
25.4000    0.0166
25.6000    0.0174
25.8000    0.0183
26.0000    0.0192
26.2000    0.0202
26.4000    0.0212
26.6000    0.0222
26.8000    0.0231
27.0000    0.0241
27.2000    0.0250
27.4000    0.0260
27.6000    0.0270
27.8000    0.0278
28.0000    0.0285
28.2000    0.0295
28.4000    0.0308
28.6000    0.0320
28.8000    0.0328
29.0000    0.0333
29.2000    0.0336
29.4000    0.0339
29.6000    0.0343
29.8000    0.0346
30.0000    0.0348
30.2000    0.0348
30.4000    0.0347
30.6000    0.0344
30.8000    0.0337
31.0000    0.0330
31.2000    0.0321
31.4000    0.0310
31.6000    0.0298
31.8000    0.0286
32.0000    0.0273
32.2000    0.0258
32.4000    0.0243
32.6000    0.0227
32.8000    0.0213
33.0000    0.0201
33.2000    0.0188
33.4000    0.0174
33.6000    0.0163
33.8000    0.0152
34.0000    0.0142
34.2000    0.0131
34.4000    0.0122
34.6000    0.0113
34.8000    0.0105
35.0000    0.0098
35.2000    0.0093
35.4000    0.0088
35.6000    0.0084
35.8000    0.0082
36.0000    0.0079
36.2000    0.0077
36.4000    0.0074
36.6000    0.0070
36.8000    0.0066
37.0000    0.0061
37.2000    0.0056
37.4000    0.0050
37.6000    0.0045
37.8000    0.0041
38.0000    0.0035
38.2000    0.0030
38.4000    0.0026
38.6000    0.0021
38.8000    0.0016
39.0000    0.0011
39.2000    0.0005
39.4000    0.0001
39.6000   -0.0002
39.8000   -0.0006
40.0000   -0.0009
40.2000   -0.0011
40.4000   -0.0013
40.6000   -0.0016
40.8000   -0.0019
41.0000   -0.0022
41.2000   -0.0023
41.4000   -0.0023
41.6000   -0.0023
41.8000   -0.0022
42.0000   -0.0021
42.2000   -0.0019
42.4000   -0.0014
42.6000   -0.0008
42.8000   -0.0001
43.0000    0.0005
43.2000    0.0013
43.4000    0.0022
43.6000    0.0031
43.8000    0.0039
44.0000    0.0048
44.2000    0.0057
44.4000    0.0066
44.6000    0.0076
44.8000    0.0085
45.0000    0.0094
45.2000    0.0103
45.4000    0.0112
45.6000    0.0119
45.8000    0.0127
46.0000    0.0134
46.2000    0.0140
46.4000    0.0147
46.6000    0.0152
46.8000    0.0156
47.0000    0.0152

==> matlabPlots/tracking_errors/e_v10.txt <==
0    0.9351
0.2000    0.9254
0.4000    0.8704
0.6000    0.8086
0.8000    0.7788
1.0000    0.7535
1.2000    0.7376
1.4000    0.7386
1.6000    0.7385
1.8000    0.7358
2.0000    0.7363
2.2000    0.7372
2.4000    0.7369
2.6000    0.7375
2.8000    0.7375
3.0000    0.7366
3.2000    0.7360
3.4000    0.7359
3.6000    0.7354
3.8000    0.7340
4.0000    0.7333
4.2000    0.7332
4.4000    0.7331
4.6000    0.7326
4.8000    0.7319
5.0000    0.7307
5.2000    0.7304
5.4000    0.7299
5.6000    0.7248
5.8000    0.7101
6.0000    0.6985
6.2000    0.7008
6.4000    0.7193
6.6000    0.7437
6.8000    0.7651
7.0000    0.7769
7.2000    0.7784
7.4000    0.7719
7.6000    0.7614
7.8000    0.7508
8.0000    0.7436
8.2000    0.7373
8.4000    0.7342
8.6000    0.7339
8.8000    0.7335
9.0000    0.7315
9.2000    0.7271
9.4000    0.7223
9.6000    0.7174
9.8000    0.7116
10.0000    0.7057
10.2000    0.6990
10.4000    0.6915
10.6000    0.6867
10.8000    0.6803
11.0000    0.6766
11.2000    0.6691
11.4000    0.6615
11.6000    0.6582
11.8000    0.6517
12.0000    0.6462
12.2000    0.6422
12.4000    0.6364
12.6000    0.6301
12.8000    0.6260
13.0000    0.6192
13.2000    0.6126
13.4000    0.6076
13.6000    0.6011
13.8000    0.5964
14.0000    0.5917
14.2000    0.5858
14.4000    0.5793
14.6000    0.5712
14.8000    0.5657
15.0000    0.5603
15.2000    0.5541
15.4000    0.5476
15.6000    0.5408
15.8000    0.5360
16.0000    0.5285
16.2000    0.5217
16.4000    0.5175
16.6000    0.5109
16.8000    0.5048
17.0000    0.5015
17.2000    0.4944
17.4000    0.4899
17.6000    0.4859
17.8000    0.4796
18.0000    0.4756
18.2000    0.4705
18.4000    0.4663
18.6000    0.4622
18.8000    0.4576
19.0000    0.4542
19.2000    0.4514
19.4000    0.4465
19.6000    0.4421
19.8000    0.4397
20.0000    0.4366
20.2000    0.4345
20.4000    0.4301
20.6000    0.4270
20.8000    0.4250
21.0000    0.4196
21.2000    0.4153
21.4000    0.4131
21.6000    0.4106
21.8000    0.4043
22.0000    0.4020
22.2000    0.3988
22.4000    0.3937
22.6000    0.3927
22.8000    0.3920
23.0000    0.3869
23.2000    0.3855
23.4000    0.3836
23.6000    0.3839
23.8000    0.3832
24.0000    0.3819
24.2000    0.3812
24.4000    0.3797
24.6000    0.3776
24.8000    0.3755
25.0000    0.3731
25.2000    0.3711
25.4000    0.3687
25.6000    0.3661
25.8000    0.3629
26.0000    0.3601
26.2000    0.3565
26.4000    0.3530
26.6000    0.3499
26.8000    0.3465
27.0000    0.3425
27.2000    0.3379
27.4000    0.3331
27.6000    0.3281
27.8000    0.3232
28.0000    0.3182
28.2000    0.3135
28.4000    0.3082
28.6000    0.3027
28.8000    0.2971
29.0000    0.2919
29.2000    0.2871
29.4000    0.2832
29.6000    0.2784
29.8000    0.2732
30.0000    0.2680
30.2000    0.2630
30.4000    0.2593
30.6000    0.2570
30.8000    0.2537
31.0000    0.2502
31.2000    0.2466
31.4000    0.2432
31.6000    0.2400
31.8000    0.2376
32.0000    0.2388
32.2000    0.2374
32.4000    0.2350
32.6000    0.2324
32.8000    0.2303
33.0000    0.2297
33.2000    0.2310
33.4000    0.2309
33.6000    0.2299
33.8000    0.2289
34.0000    0.2283
34.2000    0.2277
34.4000    0.2273
34.6000    0.2281
34.8000    0.2292
35.0000    0.2295
35.2000    0.2295
35.4000    0.2292
35.6000    0.2287
35.8000    0.2287
36.0000    0.2291
36.2000    0.2290
36.4000    0.2288
36.6000    0.2292
36.8000    0.2279
37.0000    0.2217
37.2000    0.2185
37.4000    0.2183
37.6000    0.2190
37.8000    0.2200
38.0000    0.2211
38.2000    0.2211
38.4000    0.2218
38.6000    0.2232
38.8000    0.2241
39.0000    0.2255
39.2000    0.2257
39.4000    0.2261
39.6000    0.2268
39.8000    0.2279
40.0000    0.2288
40.2000    0.2292
40.4000    0.2311
40.6000    0.2327
40.8000    0.2336
41.0000    0.2341
41.2000    0.2343
41.4000    0.2354
41.6000    0.2365
41.8000    0.2378
42.0000    0.2393
42.2000    0.2397
42.4000    0.2401
42.6000    0.2411
42.8000    0.2423
43.0000    0.2430
43.2000    0.2437
43.4000    0.2441
43.6000    0.2450
43.8000    0.2463
44.0000    0.2471
44.2000    0.2482
44.4000    0.2493
44.6000    0.2511
44.8000    0.2521
45.0000    0.2542
45.2000    0.2559
45.4000    0.2573
45.6000    0.2584
45.8000    0.2584
46.0000    0.2580
46.2000    0.2580
46.4000    0.2584
46.6000    0.2585
46.8000    0.2589
47.0000    0.2600


==> matlabPlots/tracking_errors/e_v12.txt <==
0    1.0000
0.2000    0.9999
0.4000    0.9965
0.6000    0.9917
0.8000    0.9948
1.0000    0.9980
1.2000    0.9990
1.4000    0.9990
1.6000    0.9984
1.8000    0.9999
2.0000    0.9999
2.2000    0.9997
2.4000    0.9992
2.6000    0.9982
2.8000    0.9961
3.0000    0.9914
3.2000    0.9840
3.4000    0.9710
3.6000    0.9509
3.8000    0.9229
4.0000    0.8852
4.2000    0.8316
4.4000    0.7679
4.6000    0.6917
4.8000    0.5944
5.0000    0.4986
5.2000    0.4072
5.4000    0.3257
5.6000    0.2754
5.8000    0.2661
6.0000    0.2868
6.2000    0.3143
6.4000    0.3358
6.6000    0.3532
6.8000    0.3680
7.0000    0.3914
7.2000    0.4243
7.4000    0.4590
7.6000    0.4957
7.8000    0.5295
8.0000    0.5557
8.2000    0.5776
8.4000    0.5947
8.6000    0.6036
8.8000    0.6092
9.0000    0.6129
9.2000    0.6153
9.4000    0.6150
9.6000    0.6123
9.8000    0.6089
10.0000    0.6052
10.2000    0.6017
10.4000    0.5997
10.6000    0.5954
10.8000    0.5927
11.0000    0.5876
11.2000    0.5868
11.4000    0.5860
11.6000    0.5812
11.8000    0.5797
12.0000    0.5774
12.2000    0.5736
12.4000    0.5716
12.6000    0.5702
12.8000    0.5668
13.0000    0.5665
13.2000    0.5660
13.4000    0.5644
13.6000    0.5644
13.8000    0.5628
14.0000    0.5613
14.2000    0.5609
14.4000    0.5609
14.6000    0.5624
14.8000    0.5611
15.0000    0.5594
15.2000    0.5580
15.4000    0.5566
15.6000    0.5552
15.8000    0.5514
16.0000    0.5500
16.2000    0.5480
16.4000    0.5435
16.6000    0.5413
16.8000    0.5390
17.0000    0.5337
17.2000    0.5320
17.4000    0.5282
17.6000    0.5238
17.8000    0.5221
18.0000    0.5180
18.2000    0.5151
18.4000    0.5118
18.6000    0.5079
18.8000    0.5051
19.0000    0.5026
19.2000    0.5002
19.4000    0.4986
19.6000    0.4978
19.8000    0.4965
20.0000    0.4963
20.2000    0.4954
20.4000    0.4962
20.6000    0.4963
20.8000    0.4954
21.0000    0.4967
21.2000    0.4972
21.4000    0.4954
21.6000    0.4919
21.8000    0.4908
22.0000    0.4864
22.2000    0.4816
22.4000    0.4801
22.6000    0.4750
22.8000    0.4686
23.0000    0.4676
23.2000    0.4617
23.4000    0.4569
23.6000    0.4492
23.8000    0.4426
24.0000    0.4365
24.2000    0.4293
24.4000    0.4227
24.6000    0.4163
24.8000    0.4109
25.0000    0.4058
25.2000    0.3999
25.4000    0.3952
25.6000    0.3910
25.8000    0.3871
26.0000    0.3828
26.2000    0.3801
26.4000    0.3770
26.6000    0.3732
26.8000    0.3693
27.0000    0.3660
27.2000    0.3635
27.4000    0.3610
27.6000    0.3592
27.8000    0.3581
28.0000    0.3575
28.2000    0.3561
28.4000    0.3552
28.6000    0.3560
28.8000    0.3585
29.0000    0.3596
29.2000    0.3606
29.4000    0.3610
29.6000    0.3627
29.8000    0.3659
30.0000    0.3710
30.2000    0.3777
30.4000    0.3851
30.6000    0.3930
30.8000    0.4044
31.0000    0.4151
31.2000    0.4287
31.4000    0.4430
31.6000    0.4560
31.8000    0.4696
32.0000    0.4766
32.2000    0.4870
32.4000    0.4962
32.6000    0.5023
32.8000    0.5085
33.0000    0.5112
33.2000    0.5125
33.4000    0.5170
33.6000    0.5209
33.8000    0.5248
34.0000    0.5290
34.2000    0.5329
34.4000    0.5354
34.6000    0.5364
34.8000    0.5377
35.0000    0.5416
35.2000    0.5501
35.4000    0.5674
35.6000    0.5949
35.8000    0.6373
36.0000    0.7051
36.2000    0.7847
36.4000    0.8650
36.6000    0.9328
36.8000    0.9722
37.0000    0.9930
37.2000    0.9997
37.4000    0.9989
37.6000    0.9946
37.8000    0.9883
38.0000    0.9821
38.2000    0.9757
38.4000    0.9686
38.6000    0.9624
38.8000    0.9563
39.0000    0.9500
39.2000    0.9437
39.4000    0.9382
39.6000    0.9325
39.8000    0.9281
40.0000    0.9239
40.2000    0.9198
40.4000    0.9173
40.6000    0.9157
40.8000    0.9137
41.0000    0.9119
41.2000    0.9101
41.4000    0.9090
41.6000    0.9083
41.8000    0.9077
42.0000    0.9071
42.2000    0.9060
42.4000    0.9049
42.6000    0.9044
42.8000    0.9043
43.0000    0.9041
43.2000    0.9040
43.4000    0.9038
43.6000    0.9040
43.8000    0.9042
44.0000    0.9037
44.2000    0.9028
44.4000    0.9015
44.6000    0.9006
44.8000    0.8991
45.0000    0.8982
45.2000    0.8970
45.4000    0.8952
45.6000    0.8942
45.8000    0.8927
46.0000    0.8911
46.2000    0.8901
46.4000    0.8890
46.6000    0.8877
46.8000    0.8866
47.0000    0.8904

==> matlabPlots/tracking_errors/e_vel_x.txt <==
0.000000 0.003359
0.200000 0.003279
0.400000 0.007079
0.600000 0.002828
0.800000 -0.004209
1.000000 -0.005048
1.200000 -0.001951
1.400000 0.000172
1.600000 0.000540
1.800000 0.001159
2.000000 0.000393
2.200000 -0.001048
2.400000 -0.001453
2.600000 -0.002656
2.800000 -0.000343
3.000000 0.000439
3.200000 -0.000084
3.400000 0.000323
3.600000 0.000769
3.800000 0.000521
4.000000 -0.000123
4.200000 -0.001214
4.400000 -0.001354
4.600000 0.000046
4.800000 -0.000016
5.000000 -0.000773
5.200000 -0.001638
5.400000 -0.001661
5.600000 0.003836
5.800000 0.009466
6.000000 0.008546
6.200000 0.001195
6.400000 -0.007667
6.600000 -0.012777
6.800000 -0.012025
7.000000 -0.009363
7.200000 -0.008791
7.400000 -0.005783
7.600000 -0.003627
7.800000 -0.004835
8.000000 -0.008319
8.200000 -0.009995
8.400000 -0.011869
8.600000 -0.003515
8.800000 -0.004269
9.000000 -0.006406
9.200000 -0.004967
9.400000 -0.004081
9.600000 -0.004593
9.800000 -0.006371
10.000000 -0.005504
10.200000 -0.006208
10.400000 -0.002349
10.600000 0.002425
10.800000 0.003226
11.000000 0.000322
11.200000 0.004350
11.400000 0.002933
11.600000 0.003505
11.800000 0.005219
12.000000 0.002956
12.200000 0.002880
12.400000 0.004085
12.600000 0.002878
12.800000 0.001198
13.000000 0.003928
13.200000 0.002392
13.400000 0.004235
13.600000 0.005889
13.800000 0.002090
14.000000 0.001012
14.200000 0.000997
14.400000 -0.000653
14.600000 0.004001
14.800000 -0.000253
15.000000 0.002905
15.200000 0.001313
15.400000 0.002525
15.600000 0.001556
15.800000 0.001372
16.000000 0.004059
16.200000 0.003752
16.400000 0.001530
16.600000 0.006611
16.800000 0.005030
17.000000 0.002775
17.200000 0.004651
17.400000 0.002505
17.600000 0.003147
17.800000 0.004169
18.000000 0.003141
18.200000 0.004858
18.400000 0.005096
18.600000 0.002110
18.800000 0.005272
19.000000 0.010015
19.200000 0.006268
19.400000 0.005730
19.600000 0.008165
19.800000 0.009235
20.000000 0.008945
20.200000 0.007182
20.400000 0.007293
20.600000 0.008920
20.800000 0.006879
21.000000 0.005973
21.200000 0.009253
21.400000 0.009407
21.600000 0.004778
21.800000 0.004430
22.000000 0.003064
22.200000 0.001151
22.400000 0.003268
22.600000 0.002994
22.800000 0.003030
23.000000 0.006012
23.200000 0.002532
23.400000 0.002115
23.600000 0.000270
23.800000 0.002262
24.000000 0.002279
24.200000 0.001826
24.400000 0.002130
24.600000 0.002548
24.800000 0.003869
25.000000 0.004936
25.200000 0.003257
25.400000 0.004656
25.600000 0.004724
25.800000 0.005901
26.000000 0.003274
26.200000 0.005603
26.400000 0.006092
26.600000 0.006511
26.800000 0.005709
27.000000 0.005202
27.200000 0.005360
27.400000 0.004971
27.600000 0.005076
27.800000 0.005819
28.000000 0.006871
28.200000 0.005153
28.400000 0.004713
28.600000 0.005419
28.800000 0.007693
29.000000 0.007545
29.200000 0.007698
29.400000 0.008562
29.600000 0.006874
29.800000 0.005135
30.000000 0.003636
30.200000 0.005183
30.400000 0.006677
30.600000 0.007804
30.800000 0.006843
31.000000 0.005532
31.200000 0.003614
31.400000 0.003380
31.600000 0.005012
31.800000 0.008736
32.000000 0.009481
32.200000 0.006823
32.400000 0.003650
32.600000 0.002712
32.800000 0.004021
33.000000 0.005516
33.200000 0.005482
33.400000 0.004259
33.600000 0.002232
33.800000 0.000988
34.000000 0.000433
34.200000 0.001707
34.400000 0.002272
34.600000 0.002925
34.800000 0.003665
35.000000 0.002716
35.200000 0.002242
35.400000 0.000528
35.600000 -0.000447
35.800000 0.000743
36.000000 0.000215
36.200000 -0.001368
36.400000 -0.000183
36.600000 0.001116
36.800000 0.002301
37.000000 0.001410
37.200000 0.000162
37.400000 0.000155
37.600000 0.000355
37.800000 0.000510
38.000000 0.001248
38.200000 0.000882
38.400000 0.001181
38.600000 0.002242
38.800000 0.002396
39.000000 0.002296
39.200000 0.001664
39.400000 0.001034
39.600000 0.000703
39.800000 0.001313
40.000000 -0.000080
40.200000 -0.000413
40.400000 0.001447
40.600000 0.001900
40.800000 0.001280
41.000000 0.000422
41.200000 -0.000895
41.400000 -0.000645
41.600000 -0.000691
41.800000 -0.000165
42.000000 -0.000145
42.200000 -0.001476
42.400000 -0.002226
42.600000 -0.002155
42.800000 -0.002326
43.000000 -0.002704
43.200000 -0.003209
43.400000 -0.003929
43.600000 -0.003382
43.800000 -0.002915
44.000000 -0.003098
44.200000 -0.003235
44.400000 -0.004178
44.600000 -0.004008
44.800000 -0.003761
45.000000 -0.003061
45.200000 -0.003030
45.400000 -0.003234
45.600000 -0.002511
45.800000 -0.003799
46.000000 -0.003148
46.200000 -0.003370
46.400000 -0.002298
46.600000 -0.001796
46.800000 -0.001764
47.000000 -0.001764


==> matlabPlots/tracking_errors/e_vel_y.txt <==
0.000000 0.000066
0.200000 0.004471
0.400000 0.012243
0.600000 0.011466
0.800000 0.008537
1.000000 0.007520
1.200000 0.003738
1.400000 -0.001886
1.600000 -0.001121
1.800000 0.000743
2.000000 -0.000456
2.200000 -0.001101
2.400000 -0.000264
2.600000 -0.001395
2.800000 -0.000969
3.000000 -0.000758
3.200000 -0.001111
3.400000 -0.001364
3.600000 -0.001023
3.800000 -0.000535
4.000000 0.000341
4.200000 0.000101
4.400000 -0.000967
4.600000 -0.000900
4.800000 -0.000865
5.000000 -0.000144
5.200000 0.000309
5.400000 0.000755
5.600000 0.008462
5.800000 0.025551
6.000000 0.039808
6.200000 0.035864
6.400000 0.012736
6.600000 -0.011846
6.800000 -0.032046
7.000000 -0.036653
7.200000 -0.035469
7.400000 -0.023516
7.600000 -0.010739
7.800000 -0.001046
8.000000 0.004642
8.200000 0.007117
8.400000 0.004581
8.600000 -0.000563
8.800000 -0.004616
9.000000 -0.005269
9.200000 -0.004099
9.400000 -0.003480
9.600000 -0.002094
9.800000 -0.001078
10.000000 0.001236
10.200000 0.003457
10.400000 0.003286
10.600000 0.001425
10.800000 0.002609
11.000000 0.000634
11.200000 0.003760
11.400000 0.003760
11.600000 0.001919
11.800000 0.002541
12.000000 0.001606
12.200000 0.000110
12.400000 0.000522
12.600000 0.000408
12.800000 -0.000715
13.000000 0.000627
13.200000 -0.000654
13.400000 -0.001169
13.600000 -0.000448
13.800000 -0.002596
14.000000 -0.002192
14.200000 -0.001117
14.400000 -0.000774
14.600000 0.001986
14.800000 -0.000325
15.000000 0.000366
15.200000 -0.000278
15.400000 0.000335
15.600000 -0.001040
15.800000 -0.000401
16.000000 0.001732
16.200000 0.001732
16.400000 0.000386
16.600000 0.002780
16.800000 0.002311
17.000000 0.000975
17.200000 0.002695
17.400000 0.000189
17.600000 0.000722
17.800000 0.002437
18.000000 0.000416
18.200000 0.001619
18.400000 0.002086
18.600000 0.000761
18.800000 0.001213
19.000000 0.002765
19.200000 0.001255
19.400000 0.002363
19.600000 0.002307
19.800000 0.000963
20.000000 0.001415
20.200000 0.000804
20.400000 -0.000057
20.600000 -0.000004
20.800000 0.000116
21.000000 0.002494
21.200000 0.003067
21.400000 0.003825
21.600000 0.001477
21.800000 0.002624
22.000000 0.001254
22.200000 0.001114
22.400000 0.003261
22.600000 -0.000304
22.800000 0.001499
23.000000 0.005901
23.200000 0.002289
23.400000 0.002177
23.600000 -0.000214
23.800000 0.002328
24.000000 0.002556
24.200000 0.000930
24.400000 0.001000
24.600000 0.001530
24.800000 0.002583
25.000000 0.003817
25.200000 0.000963
25.400000 0.001739
25.600000 0.001226
25.800000 0.002194
26.000000 -0.002182
26.200000 0.000294
26.400000 -0.000509
26.600000 0.000322
26.800000 0.001506
27.000000 -0.000037
27.200000 -0.000393
27.400000 0.000036
27.600000 -0.000622
27.800000 -0.000788
28.000000 0.001615
28.200000 -0.002424
28.400000 -0.002556
28.600000 0.000479
28.800000 0.003906
29.000000 0.004793
29.200000 0.002423
29.400000 0.000695
29.600000 0.000462
29.800000 0.001967
30.000000 0.000524
30.200000 0.002284
30.400000 0.003794
30.600000 0.006137
30.800000 0.008053
31.000000 0.008894
31.200000 0.010941
31.400000 0.012670
31.600000 0.011218
31.800000 0.007624
32.000000 0.011494
32.200000 0.014934
32.400000 0.016000
32.600000 0.015495
32.800000 0.013900
33.000000 0.008673
33.200000 0.010309
33.400000 0.010666
33.600000 0.009562
33.800000 0.009702
34.000000 0.009283
34.200000 0.009144
34.400000 0.006804
34.600000 0.005532
34.800000 0.004537
35.000000 0.003771
35.200000 0.003208
35.400000 0.003182
35.600000 0.002032
35.800000 0.001314
36.000000 0.001144
36.200000 0.000520
36.400000 0.002043
36.600000 0.002045
36.800000 0.003520
37.000000 0.003813
37.200000 0.002356
37.400000 0.001980
37.600000 -0.000033
37.800000 -0.000404
38.000000 0.001230
38.200000 0.002053
38.400000 0.001791
38.600000 0.002166
38.800000 0.002374
39.000000 0.002161
39.200000 0.001814
39.400000 0.001055
39.600000 0.000546
39.800000 0.000996
40.000000 0.000229
40.200000 -0.000699
40.400000 0.000520
40.600000 0.001178
40.800000 0.000544
41.000000 0.000418
41.200000 0.000041
41.400000 0.000081
41.600000 0.000386
41.800000 0.000539
42.000000 -0.000329
42.200000 -0.000907
42.400000 -0.001461
42.600000 -0.002380
42.800000 -0.002406
43.000000 -0.001743
43.200000 -0.002604
43.400000 -0.002937
43.600000 -0.002278
43.800000 -0.003305
44.000000 -0.002094
44.200000 -0.001724
44.400000 -0.002354
44.600000 -0.002551
44.800000 -0.001578
45.000000 -0.001692
45.200000 -0.001266
45.400000 -0.001475
45.600000 -0.001968
45.800000 -0.002778
46.000000 -0.002225
46.200000 -0.001702
46.400000 -0.001661
46.600000 -0.000779
46.800000 -0.002044
47.000000 -0.002044


==> matlabPlots/tracking_errors/e_vel_z.txt <==
0.000000 -0.016006
0.200000 0.000209
0.400000 -0.000745
0.600000 -0.001788
0.800000 -0.001071
1.000000 -0.000965
1.200000 -0.001259
1.400000 -0.000010
1.600000 0.000183
1.800000 -0.000437
2.000000 0.000239
2.200000 0.000212
2.400000 -0.000909
2.600000 0.000371
2.800000 0.001213
3.000000 0.001978
3.200000 0.001128
3.400000 0.001593
3.600000 0.001128
3.800000 0.000829
4.000000 -0.000117
4.200000 -0.000728
4.400000 0.000828
4.600000 -0.000027
4.800000 0.000296
5.000000 -0.000343
5.200000 -0.001099
5.400000 -0.000337
5.600000 -0.004361
5.800000 -0.013317
6.000000 -0.022655
6.200000 -0.022649
6.400000 -0.011907
6.600000 0.000743
6.800000 0.015549
7.000000 0.021187
7.200000 0.025573
7.400000 0.021202
7.600000 0.013522
7.800000 0.009212
8.000000 0.003458
8.200000 -0.002198
8.400000 -0.002647
8.600000 0.000072
8.800000 0.001749
9.000000 0.003564
9.200000 0.004374
9.400000 0.003689
9.600000 0.003584
9.800000 0.002973
10.000000 0.000796
10.200000 -0.000076
10.400000 0.000994
10.600000 0.001294
10.800000 0.000539
11.000000 0.001383
11.200000 -0.000345
11.400000 0.000076
11.600000 0.000508
11.800000 0.000046
12.000000 0.000204
12.200000 0.000459
12.400000 0.000750
12.600000 0.000989
12.800000 0.001496
13.000000 0.000823
13.200000 0.000914
13.400000 0.001515
13.600000 0.000735
13.800000 0.001590
14.000000 0.001939
14.200000 0.001592
14.400000 0.001457
14.600000 -0.000209
14.800000 0.001487
15.000000 0.001294
15.200000 0.002002
15.400000 0.000946
15.600000 0.000969
15.800000 0.001354
16.000000 0.000382
16.200000 -0.000966
16.400000 0.000826
16.600000 -0.001097
16.800000 -0.001623
17.000000 0.001076
17.200000 -0.000405
17.400000 -0.000035
17.600000 0.000840
17.800000 -0.000433
18.000000 0.000180
18.200000 -0.000398
18.400000 0.000145
18.600000 0.000649
18.800000 -0.000262
19.000000 -0.003033
19.200000 -0.001703
19.400000 -0.000018
19.600000 -0.001102
19.800000 -0.002303
20.000000 -0.001975
20.200000 -0.000741
20.400000 -0.001168
20.600000 -0.001629
20.800000 -0.000577
21.000000 -0.000508
21.200000 -0.002593
21.400000 -0.001448
21.600000 -0.000299
21.800000 0.000006
22.000000 0.001276
22.200000 0.001318
22.400000 0.000120
22.600000 -0.000066
22.800000 0.000324
23.000000 0.000012
23.200000 0.001639
23.400000 0.000336
23.600000 0.001758
23.800000 0.002464
24.000000 0.001776
24.200000 0.001622
24.400000 0.002934
24.600000 0.003905
24.800000 0.003166
25.000000 0.002986
25.200000 0.004999
25.400000 0.004118
25.600000 0.004077
25.800000 0.004215
26.000000 0.005604
26.200000 0.004325
26.400000 0.005423
26.600000 0.004352
26.800000 0.004972
27.000000 0.004556
27.200000 0.005168
27.400000 0.004886
27.600000 0.004891
27.800000 0.003197
28.000000 0.003295
28.200000 0.006787
28.400000 0.006691
28.600000 0.005149
28.800000 0.002714
29.000000 0.001852
29.200000 0.001599
29.400000 0.001620
29.600000 0.002004
29.800000 0.001018
30.000000 0.001232
30.200000 -0.000961
30.400000 -0.000310
30.600000 -0.003104
30.800000 -0.003514
31.000000 -0.003852
31.200000 -0.004834
31.400000 -0.006667
31.600000 -0.005254
31.800000 -0.006105
32.000000 -0.007108
32.200000 -0.007579
32.400000 -0.008107
32.600000 -0.007770
32.800000 -0.005866
33.000000 -0.006168
33.200000 -0.007343
33.400000 -0.005863
33.600000 -0.005564
33.800000 -0.005454
34.000000 -0.004780
34.200000 -0.005515
34.400000 -0.004444
34.600000 -0.004324
34.800000 -0.003618
35.000000 -0.002820
35.200000 -0.002514
35.400000 -0.002412
35.600000 -0.001512
35.800000 -0.001025
36.000000 -0.001280
36.200000 -0.001483
36.400000 -0.001321
36.600000 -0.002006
36.800000 -0.002540
37.000000 -0.002583
37.200000 -0.002652
37.400000 -0.003118
37.600000 -0.001552
37.800000 -0.002632
38.000000 -0.003132
38.200000 -0.002035
38.400000 -0.001924
38.600000 -0.002751
38.800000 -0.002551
39.000000 -0.002865
39.200000 -0.002415
39.400000 -0.001489
39.600000 -0.001557
39.800000 -0.002589
40.000000 -0.001184
40.200000 -0.000644
40.400000 -0.001474
40.600000 -0.001374
40.800000 -0.001777
41.000000 -0.000739
41.200000 -0.000135
41.400000 -0.000091
41.600000 0.000359
41.800000 0.000413
42.000000 0.000604
42.200000 0.001857
42.400000 0.002867
42.600000 0.003261
42.800000 0.003108
43.000000 0.003322
43.200000 0.004291
43.400000 0.004906
43.600000 0.003721
43.800000 0.004490
44.000000 0.004651
44.200000 0.004260
44.400000 0.005235
44.600000 0.004837
44.800000 0.003978
45.000000 0.004679
45.200000 0.004678
45.400000 0.004017
45.600000 0.003352
45.800000 0.004042
46.000000 0.002902
46.200000 0.003786
46.400000 0.003245
46.600000 0.001745
46.800000 0.002325
47.000000 0.002325


==> matlabPlots/tracking_errors_ON-OFF/diff_x_fully.txt <==
0         0
0.2000         0
0.4000         0
0.6000         0
0.8000         0
1.0000         0
1.2000         0
1.4000         0
1.6000         0
1.8000         0
2.0000         0
2.2000         0
2.4000         0
2.6000         0
2.8000   -0.0000
3.0000   -0.0000
3.2000   -0.0000
3.4000   -0.0000
3.6000   -0.0000
3.8000   -0.0000
4.0000   -0.0000
4.2000   -0.0000
4.4000   -0.0000
4.6000   -0.0000
4.8000   -0.0000
5.0000   -0.0000
5.2000   -0.0000
5.4000   -0.0000
5.6000   -0.0000
5.8000   -0.0000
6.0000   -0.0000
6.2000   -0.0000
6.4000   -0.0000
6.6000   -0.0000
6.8000   -0.0000
7.0000   -0.0000
7.2000   -0.0000
7.4000   -0.0000
7.6000   -0.0000
7.8000   -0.0000
8.0000   -0.0001
8.2000   -0.0001
8.4000   -0.0002
8.6000   -0.0004
8.8000   -0.0006
9.0000   -0.0008
9.2000   -0.0011
9.4000   -0.0013
9.6000   -0.0016
9.8000   -0.0019
10.0000   -0.0023
10.2000   -0.0027
10.4000   -0.0028
10.6000   -0.0029
10.8000   -0.0029
11.0000   -0.0029
11.2000   -0.0029
11.4000   -0.0029
11.6000   -0.0029
11.8000   -0.0029
12.0000   -0.0029
12.2000   -0.0029
12.4000   -0.0029
12.6000   -0.0029
12.8000   -0.0034
13.0000   -0.0041
13.2000   -0.0048
13.4000   -0.0055
13.6000   -0.0062
13.8000   -0.0068
14.0000   -0.0074
14.2000   -0.0080
14.4000   -0.0086
14.6000   -0.0091
14.8000   -0.0097
15.0000   -0.0103
15.2000   -0.0107
15.4000   -0.0107
15.6000   -0.0107
15.8000   -0.0107
16.0000   -0.0107
16.2000   -0.0107
16.4000   -0.0107
16.6000   -0.0107
16.8000   -0.0107
17.0000   -0.0107
17.2000   -0.0107
17.4000   -0.0107
17.6000   -0.0107
17.8000   -0.0110
18.0000   -0.0117
18.2000   -0.0124
18.4000   -0.0131
18.6000   -0.0137
18.8000   -0.0144
19.0000   -0.0151
19.2000   -0.0158
19.4000   -0.0165
19.6000   -0.0172
19.8000   -0.0179
20.0000   -0.0186
20.2000   -0.0191
20.4000   -0.0192
20.6000   -0.0193
20.8000   -0.0193
21.0000   -0.0194
21.2000   -0.0194
21.4000   -0.0194
21.6000   -0.0195
21.8000   -0.0195
22.0000   -0.0194
22.2000   -0.0194
22.4000   -0.0194
22.6000   -0.0195
22.8000   -0.0197
23.0000   -0.0203
23.2000   -0.0208
23.4000   -0.0212
23.6000   -0.0217
23.8000   -0.0222
24.0000   -0.0227
24.2000   -0.0231
24.4000   -0.0236
24.6000   -0.0240
24.8000   -0.0245
25.0000   -0.0249
25.2000   -0.0252
25.4000   -0.0253
25.6000   -0.0253
25.8000   -0.0253
26.0000   -0.0253
26.2000   -0.0253
26.4000   -0.0253
26.6000   -0.0253
26.8000   -0.0253
27.0000   -0.0253
27.2000   -0.0253
27.4000   -0.0253
27.6000   -0.0254
27.8000   -0.0258
28.0000   -0.0265
28.2000   -0.0272
28.4000   -0.0280
28.6000   -0.0288
28.8000   -0.0296
29.0000   -0.0305
29.2000   -0.0313
29.4000   -0.0321
29.6000   -0.0330
29.8000   -0.0339
30.0000   -0.0347
30.2000   -0.0354
30.4000   -0.0357
30.6000   -0.0357
30.8000   -0.0356
31.0000   -0.0356
31.2000   -0.0355
31.4000   -0.0355
31.6000   -0.0355
31.8000   -0.0355
32.0000   -0.0355
32.2000   -0.0355
32.4000   -0.0355
32.6000   -0.0356
32.8000   -0.0360
33.0000   -0.0367
33.2000   -0.0373
33.4000   -0.0379
33.6000   -0.0385
33.8000   -0.0389
34.0000   -0.0393
34.2000   -0.0397
34.4000   -0.0400
34.6000   -0.0403
34.8000   -0.0406
35.0000   -0.0408
35.2000   -0.0409
35.4000   -0.0409
35.6000   -0.0409
35.8000   -0.0409
36.0000   -0.0409
36.2000   -0.0409
36.4000   -0.0409
36.6000   -0.0409
36.8000   -0.0409
37.0000   -0.0409
37.2000   -0.0409
37.4000   -0.0409
37.6000   -0.0409
37.8000   -0.0409
38.0000   -0.0409
38.2000   -0.0409
38.4000   -0.0409
38.6000   -0.0409
38.8000   -0.0409
39.0000   -0.0409
39.2000   -0.0409
39.4000   -0.0409
39.6000   -0.0409
39.8000   -0.0409
40.0000   -0.0409
40.2000   -0.0409
40.4000   -0.0409
40.6000   -0.0409
40.8000   -0.0409
41.0000   -0.0409
41.2000   -0.0409
41.4000   -0.0409
41.6000   -0.0409
41.8000   -0.0409
42.0000   -0.0409
42.2000   -0.0409
42.4000   -0.0409
42.6000   -0.0409
42.8000   -0.0409
43.0000   -0.0409
43.2000   -0.0409
43.4000   -0.0409
43.6000   -0.0409
43.8000   -0.0409
44.0000   -0.0409
44.2000   -0.0409
44.4000   -0.0409
44.6000   -0.0408
44.8000   -0.0408
45.0000   -0.0408
45.2000   -0.0408
45.4000   -0.0407
45.6000   -0.0408
45.8000   -0.0408
46.0000   -0.0408
46.2000   -0.0408
46.4000   -0.0408
46.6000   -0.0408
46.8000   -0.0407
47.0000   -0.0407

==> matlabPlots/tracking_errors_ON-OFF/diff_x_under.txt <==
0         0
0.2000         0
0.4000         0
0.6000         0
0.8000         0
1.0000         0
1.2000         0
1.4000         0
1.6000         0
1.8000         0
2.0000         0
2.2000         0
2.4000         0
2.6000         0
2.8000   -0.0000
3.0000   -0.0000
3.2000   -0.0000
3.4000   -0.0000
3.6000   -0.0000
3.8000   -0.0000
4.0000   -0.0000
4.2000   -0.0001
4.4000   -0.0001
4.6000   -0.0001
4.8000   -0.0001
5.0000   -0.0001
5.2000   -0.0001
5.4000   -0.0002
5.6000   -0.0002
5.8000   -0.0002
6.0000   -0.0002
6.2000   -0.0003
6.4000   -0.0003
6.6000   -0.0003
6.8000   -0.0003
7.0000   -0.0003
7.2000   -0.0004
7.4000   -0.0004
7.6000   -0.0004
7.8000   -0.0004
8.0000   -0.0005
8.2000   -0.0007
8.4000   -0.0009
8.6000   -0.0011
8.8000   -0.0014
9.0000   -0.0016
9.2000   -0.0020
9.4000   -0.0023
9.6000   -0.0027
9.8000   -0.0032
10.0000   -0.0037
10.2000   -0.0043
10.4000   -0.0049
10.6000   -0.0055
10.8000   -0.0061
11.0000   -0.0067
11.2000   -0.0073
11.4000   -0.0079
11.6000   -0.0085
11.8000   -0.0091
12.0000   -0.0096
12.2000   -0.0102
12.4000   -0.0108
12.6000   -0.0114
12.8000   -0.0120
13.0000   -0.0126
13.2000   -0.0132
13.4000   -0.0138
13.6000   -0.0143
13.8000   -0.0149
14.0000   -0.0154
14.2000   -0.0160
14.4000   -0.0166
14.6000   -0.0172
14.8000   -0.0178
15.0000   -0.0185
15.2000   -0.0192
15.4000   -0.0199
15.6000   -0.0206
15.8000   -0.0212
16.0000   -0.0219
16.2000   -0.0226
16.4000   -0.0233
16.6000   -0.0240
16.8000   -0.0247
17.0000   -0.0253
17.2000   -0.0260
17.4000   -0.0267
17.6000   -0.0274
17.8000   -0.0281
18.0000   -0.0288
18.2000   -0.0295
18.4000   -0.0303
18.6000   -0.0311
18.8000   -0.0319
19.0000   -0.0327
19.2000   -0.0334
19.4000   -0.0342
19.6000   -0.0350
19.8000   -0.0357
20.0000   -0.0365
20.2000   -0.0371
20.4000   -0.0378
20.6000   -0.0385
20.8000   -0.0392
21.0000   -0.0399
21.2000   -0.0406
21.4000   -0.0413
21.6000   -0.0419
21.8000   -0.0426
22.0000   -0.0433
22.2000   -0.0440
22.4000   -0.0447
22.6000   -0.0454
22.8000   -0.0460
23.0000   -0.0467
23.2000   -0.0473
23.4000   -0.0479
23.6000   -0.0485
23.8000   -0.0490
24.0000   -0.0496
24.2000   -0.0502
24.4000   -0.0507
24.6000   -0.0513
24.8000   -0.0519
25.0000   -0.0526
25.2000   -0.0533
25.4000   -0.0540
25.6000   -0.0547
25.8000   -0.0553
26.0000   -0.0560
26.2000   -0.0567
26.4000   -0.0574
26.6000   -0.0581
26.8000   -0.0588
27.0000   -0.0594
27.2000   -0.0601
27.4000   -0.0608
27.6000   -0.0615
27.8000   -0.0622
28.0000   -0.0629
28.2000   -0.0637
28.4000   -0.0645
28.6000   -0.0654
28.8000   -0.0663
29.0000   -0.0673
29.2000   -0.0683
29.4000   -0.0693
29.6000   -0.0703
29.8000   -0.0713
30.0000   -0.0723
30.2000   -0.0733
30.4000   -0.0743
30.6000   -0.0753
30.8000   -0.0763
31.0000   -0.0774
31.2000   -0.0784
31.4000   -0.0794
31.6000   -0.0804
31.8000   -0.0814
32.0000   -0.0824
32.2000   -0.0835
32.4000   -0.0845
32.6000   -0.0855
32.8000   -0.0864
33.0000   -0.0873
33.2000   -0.0880
33.4000   -0.0886
33.6000   -0.0891
33.8000   -0.0895
34.0000   -0.0898
34.2000   -0.0900
34.4000   -0.0902
34.6000   -0.0902
34.8000   -0.0902
35.0000   -0.0901
35.2000   -0.0899
35.4000   -0.0897
35.6000   -0.0896
35.8000   -0.0894
36.0000   -0.0892
36.2000   -0.0891
36.4000   -0.0889
36.6000   -0.0887
36.8000   -0.0886
37.0000   -0.0884
37.2000   -0.0882
37.4000   -0.0881
37.6000   -0.0879
37.8000   -0.0877
38.0000   -0.0875
38.2000   -0.0873
38.4000   -0.0872
38.6000   -0.0870
38.8000   -0.0868
39.0000   -0.0866
39.2000   -0.0864
39.4000   -0.0863
39.6000   -0.0861
39.8000   -0.0859
40.0000   -0.0857
40.2000   -0.0856
40.4000   -0.0854
40.6000   -0.0852
40.8000   -0.0851
41.0000   -0.0849
41.2000   -0.0847
41.4000   -0.0845
41.6000   -0.0844
41.8000   -0.0842
42.0000   -0.0840
42.2000   -0.0839
42.4000   -0.0837
42.6000   -0.0835
42.8000   -0.0833
43.0000   -0.0832
43.2000   -0.0830
43.4000   -0.0828
43.6000   -0.0826
43.8000   -0.0824
44.0000   -0.0822
44.2000   -0.0820
44.4000   -0.0817
44.6000   -0.0815
44.8000   -0.0813
45.0000   -0.0811
45.2000   -0.0808
45.4000   -0.0806
45.6000   -0.0803
45.8000   -0.0801
46.0000   -0.0799
46.2000   -0.0796
46.4000   -0.0794
46.6000   -0.0792
46.8000   -0.0789
47.0000   -0.0787

==> matlabPlots/tracking_errors_ON-OFF/diff_y_fully.txt <==
0         0
0.2000         0
0.4000         0
0.6000         0
0.8000         0
1.0000         0
1.2000         0
1.4000         0
1.6000         0
1.8000         0
2.0000         0
2.2000         0
2.4000         0
2.6000    0.0000
2.8000    0.0000
3.0000    0.0000
3.2000    0.0000
3.4000    0.0000
3.6000    0.0000
3.8000    0.0000
4.0000    0.0000
4.2000    0.0000
4.4000    0.0000
4.6000    0.0000
4.8000    0.0000
5.0000    0.0000
5.2000    0.0000
5.4000    0.0000
5.6000    0.0000
5.8000    0.0000
6.0000    0.0000
6.2000    0.0000
6.4000    0.0000
6.6000    0.0000
6.8000    0.0000
7.0000    0.0000
7.2000    0.0000
7.4000    0.0000
7.6000    0.0000
7.8000   -0.0000
8.0000   -0.0001
8.2000   -0.0003
8.4000   -0.0006
8.6000   -0.0008
8.8000   -0.0011
9.0000   -0.0014
9.2000   -0.0017
9.4000   -0.0021
9.6000   -0.0025
9.8000   -0.0029
10.0000   -0.0034
10.2000   -0.0038
10.4000   -0.0039
10.6000   -0.0038
10.8000   -0.0038
11.0000   -0.0038
11.2000   -0.0038
11.4000   -0.0038
11.6000   -0.0038
11.8000   -0.0038
12.0000   -0.0038
12.2000   -0.0038
12.4000   -0.0038
12.6000   -0.0038
12.8000   -0.0042
13.0000   -0.0050
13.2000   -0.0057
13.4000   -0.0064
13.6000   -0.0072
13.8000   -0.0079
14.0000   -0.0085
14.2000   -0.0092
14.4000   -0.0099
14.6000   -0.0106
14.8000   -0.0112
15.0000   -0.0119
15.2000   -0.0124
15.4000   -0.0125
15.6000   -0.0125
15.8000   -0.0125
16.0000   -0.0125
16.2000   -0.0125
16.4000   -0.0125
16.6000   -0.0125
16.8000   -0.0125
17.0000   -0.0125
17.2000   -0.0125
17.4000   -0.0125
17.6000   -0.0125
17.8000   -0.0129
18.0000   -0.0137
18.2000   -0.0145
18.4000   -0.0152
18.6000   -0.0160
18.8000   -0.0168
19.0000   -0.0177
19.2000   -0.0185
19.4000   -0.0193
19.6000   -0.0201
19.8000   -0.0209
20.0000   -0.0217
20.2000   -0.0225
20.4000   -0.0226
20.6000   -0.0224
20.8000   -0.0224
21.0000   -0.0224
21.2000   -0.0224
21.4000   -0.0223
21.6000   -0.0224
21.8000   -0.0224
22.0000   -0.0224
22.2000   -0.0224
22.4000   -0.0224
22.6000   -0.0224
22.8000   -0.0228
23.0000   -0.0235
23.2000   -0.0241
23.4000   -0.0248
23.6000   -0.0254
23.8000   -0.0260
24.0000   -0.0265
24.2000   -0.0271
24.4000   -0.0276
24.6000   -0.0282
24.8000   -0.0287
25.0000   -0.0292
25.2000   -0.0296
25.4000   -0.0296
25.6000   -0.0296
25.8000   -0.0296
26.0000   -0.0296
26.2000   -0.0296
26.4000   -0.0296
26.6000   -0.0296
26.8000   -0.0296
27.0000   -0.0296
27.2000   -0.0296
27.4000   -0.0296
27.6000   -0.0296
27.8000   -0.0301
28.0000   -0.0309
28.2000   -0.0317
28.4000   -0.0325
28.6000   -0.0333
28.8000   -0.0342
29.0000   -0.0351
29.2000   -0.0360
29.4000   -0.0369
29.6000   -0.0378
29.8000   -0.0388
30.0000   -0.0397
30.2000   -0.0403
30.4000   -0.0404
30.6000   -0.0403
30.8000   -0.0404
31.0000   -0.0404
31.2000   -0.0405
31.4000   -0.0405
31.6000   -0.0405
31.8000   -0.0405
32.0000   -0.0405
32.2000   -0.0405
32.4000   -0.0405
32.6000   -0.0405
32.8000   -0.0412
33.0000   -0.0424
33.2000   -0.0434
33.4000   -0.0443
33.6000   -0.0452
33.8000   -0.0461
34.0000   -0.0469
34.2000   -0.0476
34.4000   -0.0482
34.6000   -0.0488
34.8000   -0.0494
35.0000   -0.0498
35.2000   -0.0501
35.4000   -0.0502
35.6000   -0.0502
35.8000   -0.0502
36.0000   -0.0502
36.2000   -0.0502
36.4000   -0.0502
36.6000   -0.0502
36.8000   -0.0502
37.0000   -0.0502
37.2000   -0.0502
37.4000   -0.0502
37.6000   -0.0502
37.8000   -0.0502
38.0000   -0.0502
38.2000   -0.0503
38.4000   -0.0503
38.6000   -0.0503
38.8000   -0.0503
39.0000   -0.0503
39.2000   -0.0503
39.4000   -0.0503
39.6000   -0.0503
39.8000   -0.0503
40.0000   -0.0503
40.2000   -0.0503
40.4000   -0.0503
40.6000   -0.0503
40.8000   -0.0503
41.0000   -0.0503
41.2000   -0.0503
41.4000   -0.0503
41.6000   -0.0503
41.8000   -0.0503
42.0000   -0.0503
42.2000   -0.0503
42.4000   -0.0503
42.6000   -0.0503
42.8000   -0.0503
43.0000   -0.0503
43.2000   -0.0503
43.4000   -0.0503
43.6000   -0.0503
43.8000   -0.0503
44.0000   -0.0503
44.2000   -0.0503
44.4000   -0.0503
44.6000   -0.0503
44.8000   -0.0503
45.0000   -0.0503
45.2000   -0.0502
45.4000   -0.0502
45.6000   -0.0502
45.8000   -0.0502
46.0000   -0.0502
46.2000   -0.0502
46.4000   -0.0502
46.6000   -0.0502
46.8000   -0.0502
47.0000   -0.0503

==> matlabPlots/tracking_errors_ON-OFF/diff_y_under.txt <==
0         0
0.2000         0
0.4000         0
0.6000         0
0.8000         0
1.0000         0
1.2000         0
1.4000         0
1.6000         0
1.8000         0
2.0000         0
2.2000         0
2.4000         0
2.6000         0
2.8000   -0.0000
3.0000   -0.0000
3.2000   -0.0000
3.4000   -0.0000
3.6000   -0.0000
3.8000   -0.0000
4.0000   -0.0000
4.2000   -0.0001
4.4000   -0.0001
4.6000   -0.0001
4.8000   -0.0001
5.0000   -0.0001
5.2000   -0.0002
5.4000   -0.0002
5.6000   -0.0002
5.8000   -0.0002
6.0000   -0.0002
6.2000   -0.0003
6.4000   -0.0003
6.6000   -0.0003
6.8000   -0.0003
7.0000   -0.0004
7.2000   -0.0004
7.4000   -0.0004
7.6000   -0.0004
7.8000   -0.0005
8.0000   -0.0007
8.2000   -0.0009
8.4000   -0.0011
8.6000   -0.0015
8.8000   -0.0018
9.0000   -0.0023
9.2000   -0.0027
9.4000   -0.0033
9.6000   -0.0039
9.8000   -0.0046
10.0000   -0.0053
10.2000   -0.0062
10.4000   -0.0070
10.6000   -0.0079
10.8000   -0.0087
11.0000   -0.0096
11.2000   -0.0104
11.4000   -0.0112
11.6000   -0.0121
11.8000   -0.0129
12.0000   -0.0138
12.2000   -0.0146
12.4000   -0.0155
12.6000   -0.0163
12.8000   -0.0172
13.0000   -0.0181
13.2000   -0.0190
13.4000   -0.0199
13.6000   -0.0209
13.8000   -0.0218
14.0000   -0.0228
14.2000   -0.0238
14.4000   -0.0249
14.6000   -0.0260
14.8000   -0.0271
15.0000   -0.0283
15.2000   -0.0295
15.4000   -0.0307
15.6000   -0.0319
15.8000   -0.0331
16.0000   -0.0343
16.2000   -0.0355
16.4000   -0.0367
16.6000   -0.0379
16.8000   -0.0391
17.0000   -0.0403
17.2000   -0.0415
17.4000   -0.0427
17.6000   -0.0439
17.8000   -0.0452
18.0000   -0.0464
18.2000   -0.0477
18.4000   -0.0491
18.6000   -0.0504
18.8000   -0.0518
19.0000   -0.0533
19.2000   -0.0547
19.4000   -0.0562
19.6000   -0.0576
19.8000   -0.0591
20.0000   -0.0606
20.2000   -0.0621
20.4000   -0.0635
20.6000   -0.0650
20.8000   -0.0665
21.0000   -0.0680
21.2000   -0.0694
21.4000   -0.0709
21.6000   -0.0724
21.8000   -0.0739
22.0000   -0.0753
22.2000   -0.0768
22.4000   -0.0783
22.6000   -0.0798
22.8000   -0.0812
23.0000   -0.0827
23.2000   -0.0842
23.4000   -0.0856
23.6000   -0.0871
23.8000   -0.0885
24.0000   -0.0900
24.2000   -0.0915
24.4000   -0.0930
24.6000   -0.0945
24.8000   -0.0960
25.0000   -0.0976
25.2000   -0.0992
25.4000   -0.1008
25.6000   -0.1024
25.8000   -0.1041
26.0000   -0.1057
26.2000   -0.1073
26.4000   -0.1089
26.6000   -0.1105
26.8000   -0.1121
27.0000   -0.1138
27.2000   -0.1154
27.4000   -0.1170
27.6000   -0.1186
27.8000   -0.1203
28.0000   -0.1219
28.2000   -0.1237
28.4000   -0.1254
28.6000   -0.1273
28.8000   -0.1291
29.0000   -0.1310
29.2000   -0.1330
29.4000   -0.1349
29.6000   -0.1369
29.8000   -0.1389
30.0000   -0.1409
30.2000   -0.1429
30.4000   -0.1449
30.6000   -0.1469
30.8000   -0.1489
31.0000   -0.1509
31.2000   -0.1529
31.4000   -0.1549
31.6000   -0.1569
31.8000   -0.1589
32.0000   -0.1609
32.2000   -0.1629
32.4000   -0.1649
32.6000   -0.1669
32.8000   -0.1688
33.0000   -0.1706
33.2000   -0.1721
33.4000   -0.1735
33.6000   -0.1747
33.8000   -0.1758
34.0000   -0.1767
34.2000   -0.1774
34.4000   -0.1780
34.6000   -0.1784
34.8000   -0.1787
35.0000   -0.1788
35.2000   -0.1789
35.4000   -0.1790
35.6000   -0.1791
35.8000   -0.1791
36.0000   -0.1792
36.2000   -0.1793
36.4000   -0.1794
36.6000   -0.1794
36.8000   -0.1795
37.0000   -0.1796
37.2000   -0.1797
37.4000   -0.1797
37.6000   -0.1798
37.8000   -0.1799
38.0000   -0.1799
38.2000   -0.1799
38.4000   -0.1800
38.6000   -0.1800
38.8000   -0.1800
39.0000   -0.1799
39.2000   -0.1799
39.4000   -0.1799
39.6000   -0.1798
39.8000   -0.1798
40.0000   -0.1798
40.2000   -0.1797
40.4000   -0.1797
40.6000   -0.1796
40.8000   -0.1796
41.0000   -0.1795
41.2000   -0.1795
41.4000   -0.1794
41.6000   -0.1794
41.8000   -0.1793
42.0000   -0.1793
42.2000   -0.1792
42.4000   -0.1792
42.6000   -0.1791
42.8000   -0.1791
43.0000   -0.1790
43.2000   -0.1790
43.4000   -0.1789
43.6000   -0.1788
43.8000   -0.1788
44.0000   -0.1787
44.2000   -0.1786
44.4000   -0.1786
44.6000   -0.1785
44.8000   -0.1784
45.0000   -0.1783
45.2000   -0.1783
45.4000   -0.1782
45.6000   -0.1781
45.8000   -0.1780
46.0000   -0.1780
46.2000   -0.1779
46.4000   -0.1778
46.6000   -0.1778
46.8000   -0.1777
47.0000   -0.1776

==> matlabPlots/tracking_errors_ON-OFF/diff_z_fully.txt <==
0         0
0.2000         0
0.4000         0
0.6000         0
0.8000         0
1.0000         0
1.2000         0
1.4000         0
1.6000         0
1.8000         0
2.0000         0
2.2000         0
2.4000         0
2.6000    0.0000
2.8000    0.0000
3.0000    0.0000
3.2000    0.0000
3.4000    0.0000
3.6000    0.0000
3.8000    0.0000
4.0000    0.0000
4.2000    0.0000
4.4000    0.0000
4.6000    0.0000
4.8000    0.0000
5.0000    0.0000
5.2000    0.0000
5.4000    0.0000
5.6000    0.0000
5.8000    0.0000
6.0000    0.0000
6.2000    0.0000
6.4000    0.0000
6.6000    0.0000
6.8000    0.0000
7.0000    0.0000
7.2000    0.0000
7.4000    0.0000
7.6000    0.0000
7.8000   -0.0000
8.0000    0.0000
8.2000    0.0000
8.4000    0.0001
8.6000    0.0002
8.8000    0.0002
9.0000    0.0002
9.2000    0.0003
9.4000    0.0003
9.6000    0.0003
9.8000    0.0003
10.0000    0.0003
10.2000    0.0004
10.4000    0.0004
10.6000    0.0004
10.8000    0.0004
11.0000    0.0004
11.2000    0.0004
11.4000    0.0004
11.6000    0.0004
11.8000    0.0004
12.0000    0.0004
12.2000    0.0004
12.4000    0.0004
12.6000    0.0003
12.8000    0.0001
13.0000    0.0001
13.2000    0.0001
13.4000    0.0000
13.6000         0
13.8000   -0.0000
14.0000   -0.0001
14.2000   -0.0001
14.4000   -0.0001
14.6000   -0.0002
14.8000   -0.0002
15.0000   -0.0003
15.2000   -0.0001
15.4000   -0.0001
15.6000   -0.0001
15.8000   -0.0001
16.0000   -0.0001
16.2000   -0.0001
16.4000   -0.0001
16.6000   -0.0001
16.8000   -0.0001
17.0000   -0.0001
17.2000   -0.0001
17.4000   -0.0001
17.6000   -0.0002
17.8000   -0.0005
18.0000   -0.0006
18.2000   -0.0006
18.4000   -0.0007
18.6000   -0.0008
18.8000   -0.0009
19.0000   -0.0010
19.2000   -0.0012
19.4000   -0.0013
19.6000   -0.0014
19.8000   -0.0015
20.0000   -0.0016
20.2000   -0.0015
20.4000   -0.0014
20.6000   -0.0014
20.8000   -0.0014
21.0000   -0.0013
21.2000   -0.0013
21.4000   -0.0013
21.6000   -0.0013
21.8000   -0.0013
22.0000   -0.0013
22.2000   -0.0013
22.4000   -0.0013
22.6000   -0.0014
22.8000   -0.0017
23.0000   -0.0019
23.2000   -0.0021
23.4000   -0.0023
23.6000   -0.0024
23.8000   -0.0026
24.0000   -0.0028
24.2000   -0.0030
24.4000   -0.0033
24.6000   -0.0035
24.8000   -0.0037
25.0000   -0.0039
25.2000   -0.0039
25.4000   -0.0039
25.6000   -0.0039
25.8000   -0.0039
26.0000   -0.0039
26.2000   -0.0039
26.4000   -0.0039
26.6000   -0.0039
26.8000   -0.0039
27.0000   -0.0039
27.2000   -0.0039
27.4000   -0.0039
27.6000   -0.0040
27.8000   -0.0045
28.0000   -0.0049
28.2000   -0.0053
28.4000   -0.0057
28.6000   -0.0061
28.8000   -0.0065
29.0000   -0.0070
29.2000   -0.0074
29.4000   -0.0078
29.6000   -0.0082
29.8000   -0.0086
30.0000   -0.0090
30.2000   -0.0090
30.4000   -0.0090
30.6000   -0.0090
30.8000   -0.0090
31.0000   -0.0090
31.2000   -0.0090
31.4000   -0.0090
31.6000   -0.0090
31.8000   -0.0090
32.0000   -0.0090
32.2000   -0.0090
32.4000   -0.0090
32.6000   -0.0091
32.8000   -0.0094
33.0000   -0.0095
33.2000   -0.0095
33.4000   -0.0095
33.6000   -0.0095
33.8000   -0.0094
34.0000   -0.0093
34.2000   -0.0092
34.4000   -0.0091
34.6000   -0.0090
34.8000   -0.0089
35.0000   -0.0087
35.2000   -0.0086
35.4000   -0.0085
35.6000   -0.0085
35.8000   -0.0085
36.0000   -0.0085
36.2000   -0.0085
36.4000   -0.0085
36.6000   -0.0085
36.8000   -0.0085
37.0000   -0.0085
37.2000   -0.0085
37.4000   -0.0085
37.6000   -0.0085
37.8000   -0.0085
38.0000   -0.0085
38.2000   -0.0085
38.4000   -0.0085
38.6000   -0.0085
38.8000   -0.0085
39.0000   -0.0085
39.2000   -0.0085
39.4000   -0.0085
39.6000   -0.0085
39.8000   -0.0085
40.0000   -0.0085
40.2000   -0.0085
40.4000   -0.0085
40.6000   -0.0085
40.8000   -0.0085
41.0000   -0.0085
41.2000   -0.0085
41.4000   -0.0085
41.6000   -0.0085
41.8000   -0.0085
42.0000   -0.0085
42.2000   -0.0085
42.4000   -0.0085
42.6000   -0.0085
42.8000   -0.0085
43.0000   -0.0084
43.2000   -0.0084
43.4000   -0.0084
43.6000   -0.0084
43.8000   -0.0085
44.0000   -0.0085
44.2000   -0.0085
44.4000   -0.0085
44.6000   -0.0085
44.8000   -0.0085
45.0000   -0.0085
45.2000   -0.0086
45.4000   -0.0086
45.6000   -0.0086
45.8000   -0.0086
46.0000   -0.0086
46.2000   -0.0086
46.4000   -0.0086
46.6000   -0.0086
46.8000   -0.0086
47.0000   -0.0086

==> matlabPlots/tracking_errors_ON-OFF/diff_z_under.txt <==
0         0
0.2000         0
0.4000         0
0.6000         0
0.8000         0
1.0000         0
1.2000         0
1.4000         0
1.6000         0
1.8000         0
2.0000         0
2.2000         0
2.4000         0
2.6000         0
2.8000   -0.0000
3.0000   -0.0000
3.2000   -0.0000
3.4000   -0.0000
3.6000   -0.0000
3.8000   -0.0000
4.0000   -0.0000
4.2000   -0.0001
4.4000   -0.0001
4.6000   -0.0001
4.8000   -0.0001
5.0000   -0.0001
5.2000   -0.0001
5.4000   -0.0001
5.6000   -0.0001
5.8000   -0.0001
6.0000   -0.0001
6.2000   -0.0001
6.4000   -0.0001
6.6000   -0.0001
6.8000   -0.0001
7.0000   -0.0001
7.2000   -0.0001
7.4000   -0.0001
7.6000   -0.0001
7.8000   -0.0000
8.0000    0.0001
8.2000    0.0002
8.4000    0.0004
8.6000    0.0006
8.8000    0.0008
9.0000    0.0010
9.2000    0.0012
9.4000    0.0014
9.6000    0.0016
9.8000    0.0019
10.0000    0.0022
10.2000    0.0025
10.4000    0.0027
10.6000    0.0030
10.8000    0.0033
11.0000    0.0036
11.2000    0.0038
11.4000    0.0041
11.6000    0.0043
11.8000    0.0046
12.0000    0.0049
12.2000    0.0051
12.4000    0.0054
12.6000    0.0056
12.8000    0.0059
13.0000    0.0062
13.2000    0.0065
13.4000    0.0068
13.6000    0.0071
13.8000    0.0075
14.0000    0.0078
14.2000    0.0081
14.4000    0.0084
14.6000    0.0088
14.8000    0.0091
15.0000    0.0095
15.2000    0.0098
15.4000    0.0101
15.6000    0.0105
15.8000    0.0108
16.0000    0.0111
16.2000    0.0115
16.4000    0.0118
16.6000    0.0122
16.8000    0.0126
17.0000    0.0129
17.2000    0.0133
17.4000    0.0136
17.6000    0.0140
17.8000    0.0144
18.0000    0.0148
18.2000    0.0152
18.4000    0.0156
18.6000    0.0160
18.8000    0.0164
19.0000    0.0169
19.2000    0.0173
19.4000    0.0178
19.6000    0.0182
19.8000    0.0187
20.0000    0.0192
20.2000    0.0197
20.4000    0.0203
20.6000    0.0208
20.8000    0.0213
21.0000    0.0218
21.2000    0.0223
21.4000    0.0228
21.6000    0.0233
21.8000    0.0238
22.0000    0.0243
22.2000    0.0248
22.4000    0.0253
22.6000    0.0258
22.8000    0.0264
23.0000    0.0269
23.2000    0.0275
23.4000    0.0280
23.6000    0.0286
23.8000    0.0291
24.0000    0.0297
24.2000    0.0303
24.4000    0.0308
24.6000    0.0313
24.8000    0.0319
25.0000    0.0323
25.2000    0.0329
25.4000    0.0334
25.6000    0.0339
25.8000    0.0344
26.0000    0.0349
26.2000    0.0354
26.4000    0.0359
26.6000    0.0364
26.8000    0.0369
27.0000    0.0374
27.2000    0.0379
27.4000    0.0384
27.6000    0.0388
27.8000    0.0393
28.0000    0.0397
28.2000    0.0401
28.4000    0.0405
28.6000    0.0409
28.8000    0.0412
29.0000    0.0415
29.2000    0.0419
29.4000    0.0422
29.6000    0.0425
29.8000    0.0428
30.0000    0.0431
30.2000    0.0433
30.4000    0.0436
30.6000    0.0439
30.8000    0.0442
31.0000    0.0445
31.2000    0.0448
31.4000    0.0450
31.6000    0.0453
31.8000    0.0456
32.0000    0.0459
32.2000    0.0461
32.4000    0.0464
32.6000    0.0467
32.8000    0.0471
33.0000    0.0476
33.2000    0.0481
33.4000    0.0486
33.6000    0.0491
33.8000    0.0496
34.0000    0.0501
34.2000    0.0506
34.4000    0.0510
34.6000    0.0515
34.8000    0.0519
35.0000    0.0523
35.2000    0.0526
35.4000    0.0530
35.6000    0.0533
35.8000    0.0536
36.0000    0.0540
36.2000    0.0543
36.4000    0.0546
36.6000    0.0550
36.8000    0.0553
37.0000    0.0556
37.2000    0.0559
37.4000    0.0562
37.6000    0.0566
37.8000    0.0569
38.0000    0.0571
38.2000    0.0574
38.4000    0.0577
38.6000    0.0580
38.8000    0.0582
39.0000    0.0585
39.2000    0.0587
39.4000    0.0590
39.6000    0.0592
39.8000    0.0595
40.0000    0.0597
40.2000    0.0600
40.4000    0.0602
40.6000    0.0604
40.8000    0.0607
41.0000    0.0609
41.2000    0.0612
41.4000    0.0614
41.6000    0.0616
41.8000    0.0618
42.0000    0.0621
42.2000    0.0623
42.4000    0.0625
42.6000    0.0627
42.8000    0.0629
43.0000    0.0631
43.2000    0.0633
43.4000    0.0635
43.6000    0.0637
43.8000    0.0639
44.0000    0.0641
44.2000    0.0642
44.4000    0.0644
44.6000    0.0646
44.8000    0.0647
45.0000    0.0649
45.2000    0.0650
45.4000    0.0652
45.6000    0.0653
45.8000    0.0654
46.0000    0.0656
46.2000    0.0657
46.4000    0.0658
46.6000    0.0660
46.8000    0.0661
47.0000    0.0662
